Latent Space Element Method

How can we build surrogate solvers that train on small domains but scale to larger ones without intrusive access to PDE operators? Inspired by the Data-Driven Finite Element Method (DD-FEM) framework for modular data-driven solvers, we propose the Latent Space Element Method (LSEM), an element-based latent surrogate assembly approach in which a learned subdomain ("element") model can be tiled and coupled to form a larger computational domain. Each element is a LaSDI latent ODE surrogate trained from snapshots on a local patch, and neighboring elements are coupled through learned directional interaction terms in latent space, avoiding Schwarz iterations and interface residual evaluations. A smooth window-based blending reconstructs a global field from overlapping element predictions, yielding a scalable assembled latent dynamical system. Experiments on the 1D Burgers and Korteweg-de Vries equations show that LSEM maintains predictive accuracy while scaling to spatial domains larger than those seen in training. LSEM offers an interpretable and extensible route toward foundation-model surrogate solvers built from reusable local models.

==> data/windows.txt <==
-3.988275527954101562e+00 -1.238886117935180664e+00 1.510503172874450684e+00 4.259892463684082031e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.982413291931152344e+00 -1.233023881912231445e+00 1.516365408897399902e+00 4.265754699707031250e+00 1.000000000000000000e+00 8.535385131835937500e-05 8.535385131835937500e-05 8.535385131835937500e-05
-3.976551055908203125e+00 -1.227161645889282227e+00 1.522227644920349121e+00 4.271616935729980469e+00 1.000000000000000000e+00 3.414452075958251953e-04 3.414452075958251953e-04 3.414452075958251953e-04
-3.970688819885253906e+00 -1.221299409866333008e+00 1.528089880943298340e+00 4.277479171752929688e+00 1.000000000000000000e+00 7.681846618652343750e-04 7.681846618652343750e-04 7.681846618652343750e-04
-3.964826583862304688e+00 -1.215437173843383789e+00 1.533952116966247559e+00 4.283341407775878906e+00 1.000000000000000000e+00 1.365393400192260742e-03 1.365393400192260742e-03 1.365393400192260742e-03
-3.958964347839355469e+00 -1.209574937820434570e+00 1.539814352989196777e+00 4.289203643798828125e+00 1.000000000000000000e+00 2.132892608642578125e-03 2.132892608642578125e-03 2.132892608642578125e-03
-3.953102111816406250e+00 -1.203712701797485352e+00 1.545676589012145996e+00 4.295065879821777344e+00 1.000000000000000000e+00 3.070384263992309570e-03 3.070384263992309570e-03 3.070384263992309570e-03
-3.947239875793457031e+00 -1.197850465774536133e+00 1.551538825035095215e+00 4.300928115844726562e+00 1.000000000000000000e+00 4.177600145339965820e-03 4.177600145339965820e-03 4.177600145339965820e-03
-3.941377639770507812e+00 -1.191988229751586914e+00 1.557401061058044434e+00 4.306790351867675781e+00 1.000000000000000000e+00 5.454123020172119141e-03 5.454123020172119141e-03 5.454123020172119141e-03
-3.935515403747558594e+00 -1.186125993728637695e+00 1.563263297080993652e+00 4.312652587890625000e+00 1.000000000000000000e+00 6.899565458297729492e-03 6.899565458297729492e-03 6.899565458297729492e-03
-3.929653167724609375e+00 -1.180263757705688477e+00 1.569125533103942871e+00 4.318514823913574219e+00 1.000000000000000000e+00 8.513361215591430664e-03 8.513361215591430664e-03 8.513361215591430664e-03
-3.923790931701660156e+00 -1.174401521682739258e+00 1.574987769126892090e+00 4.324377059936523438e+00 1.000000000000000000e+00 1.029503345489501953e-02 1.029503345489501953e-02 1.029503345489501953e-02
-3.917928695678710938e+00 -1.168539285659790039e+00 1.580850005149841309e+00 4.330239295959472656e+00 1.000000000000000000e+00 1.224392652511596680e-02 1.224392652511596680e-02 1.224392652511596680e-02
-3.912066459655761719e+00 -1.162677049636840820e+00 1.586712241172790527e+00 4.336101531982421875e+00 1.000000000000000000e+00 1.435938477516174316e-02 1.435938477516174316e-02 1.435938477516174316e-02
-3.906204223632812500e+00 -1.156814813613891602e+00 1.592574477195739746e+00 4.341963768005371094e+00 1.000000000000000000e+00 1.664069294929504395e-02 1.664069294929504395e-02 1.664069294929504395e-02
-3.900341987609863281e+00 -1.150952577590942383e+00 1.598436713218688965e+00 4.347826004028320312e+00 1.000000000000000000e+00 1.908707618713378906e-02 1.908707618713378906e-02 1.908707618713378906e-02
-3.894479751586914062e+00 -1.145090341567993164e+00 1.604298949241638184e+00 4.353688240051269531e+00 1.000000000000000000e+00 2.169767022132873535e-02 2.169767022132873535e-02 2.169767022132873535e-02
-3.888617515563964844e+00 -1.139228105545043945e+00 1.610161185264587402e+00 4.359550476074218750e+00 1.000000000000000000e+00 2.447161078453063965e-02 2.447161078453063965e-02 2.447161078453063965e-02
-3.882755279541015625e+00 -1.133365869522094727e+00 1.616023421287536621e+00 4.365412712097167969e+00 1.000000000000000000e+00 2.740794420242309570e-02 2.740794420242309570e-02 2.740794420242309570e-02
-3.876893043518066406e+00 -1.127503633499145508e+00 1.621885657310485840e+00 4.371274948120117188e+00 1.000000000000000000e+00 3.050568699836730957e-02 3.050568699836730957e-02 3.050568699836730957e-02
-3.871030807495117188e+00 -1.121641397476196289e+00 1.627747893333435059e+00 4.377137184143066406e+00 1.000000000000000000e+00 3.376373648643493652e-02 3.376373648643493652e-02 3.376373648643493652e-02
-3.865168571472167969e+00 -1.115779161453247070e+00 1.633610129356384277e+00 4.382999420166015625e+00 1.000000000000000000e+00 3.718101978302001953e-02 3.718101978302001953e-02 3.718101978302001953e-02
-3.859306335449218750e+00 -1.109916925430297852e+00 1.639472365379333496e+00 4.388861656188964844e+00 1.000000000000000000e+00 4.075634479522705078e-02 4.075634479522705078e-02 4.075634479522705078e-02
-3.853444099426269531e+00 -1.104054689407348633e+00 1.645334601402282715e+00 4.394723892211914062e+00 1.000000000000000000e+00 4.448848962783813477e-02 4.448848962783813477e-02 4.448848962783813477e-02
-3.847581863403320312e+00 -1.098192453384399414e+00 1.651196837425231934e+00 4.400586128234863281e+00 1.000000000000000000e+00 4.837623238563537598e-02 4.837623238563537598e-02 4.837623238563537598e-02
-3.841719627380371094e+00 -1.092330217361450195e+00 1.657059073448181152e+00 4.406448364257812500e+00 1.000000000000000000e+00 5.241820216178894043e-02 5.241820216178894043e-02 5.241820216178894043e-02
-3.835857391357421875e+00 -1.086467981338500977e+00 1.662921309471130371e+00 4.412310600280761719e+00 1.000000000000000000e+00 5.661296844482421875e-02 5.661296844482421875e-02 5.661296844482421875e-02
-3.829995155334472656e+00 -1.080605745315551758e+00 1.668783545494079590e+00 4.418172836303710938e+00 1.000000000000000000e+00 6.095919013023376465e-02 6.095919013023376465e-02 6.095919013023376465e-02
-3.824132919311523438e+00 -1.074743509292602539e+00 1.674645781517028809e+00 4.424035072326660156e+00 1.000000000000000000e+00 6.545534729957580566e-02 6.545534729957580566e-02 6.545534729957580566e-02
-3.818270683288574219e+00 -1.068881273269653320e+00 1.680508017539978027e+00 4.429897308349609375e+00 1.000000000000000000e+00 7.009986042976379395e-02 7.009986042976379395e-02 7.009986042976379395e-02
-3.812408447265625000e+00 -1.063019037246704102e+00 1.686370253562927246e+00 4.435759544372558594e+00 1.000000000000000000e+00 7.489120960235595703e-02 7.489120960235595703e-02 7.489120960235595703e-02
-3.806546211242675781e+00 -1.057156801223754883e+00 1.692232489585876465e+00 4.441621780395507812e+00 1.000000000000000000e+00 7.982775568962097168e-02 7.982775568962097168e-02 7.982775568962097168e-02
-3.800683975219726562e+00 -1.051294565200805664e+00 1.698094725608825684e+00 4.447484016418457031e+00 1.000000000000000000e+00 8.490777015686035156e-02 8.490777015686035156e-02 8.490777015686035156e-02
-3.794821739196777344e+00 -1.045432329177856445e+00 1.703956961631774902e+00 4.453346252441406250e+00 1.000000000000000000e+00 9.012952446937561035e-02 9.012952446937561035e-02 9.012952446937561035e-02
-3.788959503173828125e+00 -1.039570093154907227e+00 1.709819197654724121e+00 4.459208488464355469e+00 1.000000000000000000e+00 9.549126029014587402e-02 9.549126029014587402e-02 9.549126029014587402e-02
-3.783097267150878906e+00 -1.033707857131958008e+00 1.715681433677673340e+00 4.465070724487304688e+00 1.000000000000000000e+00 1.009911298751831055e-01 1.009911298751831055e-01 1.009911298751831055e-01
-3.777235031127929688e+00 -1.027845621109008789e+00 1.721543669700622559e+00 4.470932960510253906e+00 1.000000000000000000e+00 1.066272854804992676e-01 1.066272854804992676e-01 1.066272854804992676e-01
-3.771372795104980469e+00 -1.021983385086059570e+00 1.727405905723571777e+00 4.476795196533203125e+00 1.000000000000000000e+00 1.123977899551391602e-01 1.123977899551391602e-01 1.123977899551391602e-01
-3.765510559082031250e+00 -1.016121149063110352e+00 1.733268141746520996e+00 4.482657432556152344e+00 1.000000000000000000e+00 1.183006167411804199e-01 1.183006167411804199e-01 1.183006167411804199e-01
-3.759648323059082031e+00 -1.010258913040161133e+00 1.739130377769470215e+00 4.488519668579101562e+00 1.000000000000000000e+00 1.243337988853454590e-01 1.243337988853454590e-01 1.243337988853454590e-01
-3.753786087036132812e+00 -1.004396677017211914e+00 1.744992613792419434e+00 4.494381904602050781e+00 1.000000000000000000e+00 1.304952800273895264e-01 1.304952800273895264e-01 1.304952800273895264e-01
-3.747923851013183594e+00 -9.985344409942626953e-01 1.750854849815368652e+00 4.500244140625000000e+00 1.000000000000000000e+00 1.367829144001007080e-01 1.367829144001007080e-01 1.367829144001007080e-01
-3.742061614990234375e+00 -9.926722049713134766e-01 1.756717205047607422e+00 4.506106376647949219e+00 1.000000000000000000e+00 1.431946754455566406e-01 1.431946754455566406e-01 1.431946754455566406e-01
-3.736199378967285156e+00 -9.868099689483642578e-01 1.762579441070556641e+00 4.511968612670898438e+00 1.000000000000000000e+00 1.497282087802886963e-01 1.497282087802886963e-01 1.497282087802886963e-01
-3.730337142944335938e+00 -9.809477329254150391e-01 1.768441677093505859e+00 4.517830848693847656e+00 1.000000000000000000e+00 1.563813686370849609e-01 1.563813686370849609e-01 1.563813686370849609e-01
-3.724474906921386719e+00 -9.750854969024658203e-01 1.774303913116455078e+00 4.523693084716796875e+00 1.000000000000000000e+00 1.631518602371215820e-01 1.631518602371215820e-01 1.631518602371215820e-01
-3.718612670898437500e+00 -9.692232608795166016e-01 1.780166149139404297e+00 4.529555320739746094e+00 1.000000000000000000e+00 1.700374484062194824e-01 1.700374484062194824e-01 1.700374484062194824e-01
-3.712750434875488281e+00 -9.633610248565673828e-01 1.786028385162353516e+00 4.535417556762695312e+00 1.000000000000000000e+00 1.770356893539428711e-01 1.770356893539428711e-01 1.770356893539428711e-01
-3.706888198852539062e+00 -9.574987888336181641e-01 1.791890621185302734e+00 4.541279792785644531e+00 1.000000000000000000e+00 1.841441988945007324e-01 1.841441988945007324e-01 1.841441988945007324e-01
-3.701025962829589844e+00 -9.516365528106689453e-01 1.797752857208251953e+00 4.547142028808593750e+00 1.000000000000000000e+00 1.913605630397796631e-01 1.913605630397796631e-01 1.913605630397796631e-01
-3.695163726806640625e+00 -9.457743167877197266e-01 1.803615093231201172e+00 4.553004264831542969e+00 1.000000000000000000e+00 1.986823678016662598e-01 1.986823678016662598e-01 1.986823678016662598e-01
-3.689301490783691406e+00 -9.399120807647705078e-01 1.809477329254150391e+00 4.558866500854492188e+00 1.000000000000000000e+00 2.061070501804351807e-01 2.061070501804351807e-01 2.061070501804351807e-01
-3.683439254760742188e+00 -9.340498447418212891e-01 1.815339565277099609e+00 4.564728736877441406e+00 1.000000000000000000e+00 2.136321365833282471e-01 2.136321365833282471e-01 2.136321365833282471e-01
-3.677577018737792969e+00 -9.281876087188720703e-01 1.821201801300048828e+00 4.570590972900390625e+00 1.000000000000000000e+00 2.212549746036529541e-01 2.212549746036529541e-01 2.212549746036529541e-01
-3.671714782714843750e+00 -9.223253726959228516e-01 1.827064037322998047e+00 4.576453208923339844e+00 1.000000000000000000e+00 2.289730012416839600e-01 2.289730012416839600e-01 2.289730012416839600e-01
-3.665852546691894531e+00 -9.164631366729736328e-01 1.832926273345947266e+00 4.582315444946289062e+00 1.000000000000000000e+00 2.367835938930511475e-01 2.367835938930511475e-01 2.367835938930511475e-01
-3.659990310668945312e+00 -9.106009006500244141e-01 1.838788509368896484e+00 4.588177680969238281e+00 1.000000000000000000e+00 2.446840703487396240e-01 2.446840703487396240e-01 2.446840703487396240e-01
-3.654128074645996094e+00 -9.047386646270751953e-01 1.844650745391845703e+00 4.594039916992187500e+00 1.000000000000000000e+00 2.526717483997344971e-01 2.526717483997344971e-01 2.526717483997344971e-01
-3.648265838623046875e+00 -8.988764286041259766e-01 1.850512981414794922e+00 4.599902153015136719e+00 1.000000000000000000e+00 2.607438564300537109e-01 2.607438564300537109e-01 2.607438564300537109e-01
-3.642403602600097656e+00 -8.930141925811767578e-01 1.856375217437744141e+00 4.605764389038085938e+00 1.000000000000000000e+00 2.688977122306823730e-01 2.688977122306823730e-01 2.688977122306823730e-01
-3.636541366577148438e+00 -8.871519565582275391e-01 1.862237453460693359e+00 4.611626625061035156e+00 1.000000000000000000e+00 2.771304845809936523e-01 2.771304845809936523e-01 2.771304845809936523e-01
-3.630679130554199219e+00 -8.812897205352783203e-01 1.868099689483642578e+00 4.617488861083984375e+00 1.000000000000000000e+00 2.854393422603607178e-01 2.854393422603607178e-01 2.854393422603607178e-01
-3.624816894531250000e+00 -8.754274845123291016e-01 1.873961925506591797e+00 4.623351097106933594e+00 1.000000000000000000e+00 2.938214838504791260e-01 2.938214838504791260e-01 2.938214838504791260e-01
-3.618954658508300781e+00 -8.695651888847351074e-01 1.879824161529541016e+00 4.629213333129882812e+00 1.000000000000000000e+00 3.022740483283996582e-01 3.022740483283996582e-01 3.022740483283996582e-01
-3.613092422485351562e+00 -8.637029528617858887e-01 1.885686397552490234e+00 4.635075569152832031e+00 1.000000000000000000e+00 3.107941150665283203e-01 3.107941150665283203e-01 3.107941150665283203e-01
-3.607230186462402344e+00 -8.578407168388366699e-01 1.891548633575439453e+00 4.640937805175781250e+00 1.000000000000000000e+00 3.193788230419158936e-01 3.193788230419158936e-01 3.193788230419158936e-01
-3.601367950439453125e+00 -8.519784808158874512e-01 1.897410869598388672e+00 4.646800041198730469e+00 1.000000000000000000e+00 3.280251622200012207e-01 3.280251622200012207e-01 3.280251622200012207e-01
-3.595505714416503906e+00 -8.461162447929382324e-01 1.903273105621337891e+00 4.652662277221679688e+00 1.000000000000000000e+00 3.367302715778350830e-01 3.367302715778350830e-01 3.367302715778350830e-01
-3.589643478393554688e+00 -8.402540087699890137e-01 1.909135341644287109e+00 4.658524513244628906e+00 1.000000000000000000e+00 3.454911410808563232e-01 3.454911410808563232e-01 3.454911410808563232e-01
-3.583781242370605469e+00 -8.343917727470397949e-01 1.914997577667236328e+00 4.664386749267578125e+00 1.000000000000000000e+00 3.543047904968261719e-01 3.543047904968261719e-01 3.543047904968261719e-01
-3.577919006347656250e+00 -8.285295367240905762e-01 1.920859813690185547e+00 4.670248985290527344e+00 1.000000000000000000e+00 3.631681203842163086e-01 3.631681203842163086e-01 3.631681203842163086e-01
-3.572056770324707031e+00 -8.226673007011413574e-01 1.926722049713134766e+00 4.676111221313476562e+00 1.000000000000000000e+00 3.720782399177551270e-01 3.720782399177551270e-01 3.720782399177551270e-01
-3.566194534301757812e+00 -8.168050646781921387e-01 1.932584285736083984e+00 4.681973457336425781e+00 1.000000000000000000e+00 3.810320496559143066e-01 3.810320496559143066e-01 3.810320496559143066e-01
-3.560332298278808594e+00 -8.109428286552429199e-01 1.938446521759033203e+00 4.687835693359375000e+00 1.000000000000000000e+00 3.900264501571655273e-01 3.900264501571655273e-01 3.900264501571655273e-01
-3.554470062255859375e+00 -8.050805926322937012e-01 1.944308757781982422e+00 4.693697929382324219e+00 1.000000000000000000e+00 3.990584313869476318e-01 3.990584313869476318e-01 3.990584313869476318e-01
-3.548607826232910156e+00 -7.992183566093444824e-01 1.950170993804931641e+00 4.699560165405273438e+00 1.000000000000000000e+00 4.081248641014099121e-01 4.081248641014099121e-01 4.081248641014099121e-01
-3.542745590209960938e+00 -7.933561205863952637e-01 1.956033229827880859e+00 4.705422401428222656e+00 1.000000000000000000e+00 4.172226786613464355e-01 4.172226786613464355e-01 4.172226786613464355e-01
-3.536883354187011719e+00 -7.874938845634460449e-01 1.961895465850830078e+00 4.711284637451171875e+00 1.000000000000000000e+00 4.263487756252288818e-01 4.263487756252288818e-01 4.263487756252288818e-01
-3.531021118164062500e+00 -7.816316485404968262e-01 1.967757701873779297e+00 4.717146873474121094e+00 1.000000000000000000e+00 4.355000257492065430e-01 4.355000257492065430e-01 4.355000257492065430e-01
-3.525158882141113281e+00 -7.757694125175476074e-01 1.973619937896728516e+00 4.723009109497070312e+00 1.000000000000000000e+00 4.446732699871063232e-01 4.446732699871063232e-01 4.446732699871063232e-01
-3.519296646118164062e+00 -7.699071764945983887e-01 1.979482173919677734e+00 4.728871345520019531e+00 1.000000000000000000e+00 4.538654386997222900e-01 4.538654386997222900e-01 4.538654386997222900e-01
-3.513434410095214844e+00 -7.640449404716491699e-01 1.985344409942626953e+00 4.734733581542968750e+00 1.000000000000000000e+00 4.630733728408813477e-01 4.630733728408813477e-01 4.630733728408813477e-01
-3.507572174072265625e+00 -7.581827044486999512e-01 1.991206645965576172e+00 4.740595817565917969e+00 1.000000000000000000e+00 4.722938835620880127e-01 4.722938835620880127e-01 4.722938835620880127e-01
-3.501709938049316406e+00 -7.523204684257507324e-01 1.997068881988525391e+00 4.746458053588867188e+00 1.000000000000000000e+00 4.815238714218139648e-01 4.815238714218139648e-01 4.815238714218139648e-01
-3.495847463607788086e+00 -7.464582324028015137e-01 2.002931118011474609e+00 4.752320289611816406e+00 1.000000000000000000e+00 4.907605350017547607e-01 4.907605350017547607e-01 4.907605350017547607e-01
-3.489985227584838867e+00 -7.405959963798522949e-01 2.008793354034423828e+00 4.758182525634765625e+00 1.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01
-3.484122991561889648e+00 -7.347337603569030762e-01 2.014655590057373047e+00 4.764044761657714844e+00 1.000000000000000000e+00 5.092394351959228516e-01 5.092394351959228516e-01 5.092394351959228516e-01
-3.478260755538940430e+00 -7.288715243339538574e-01 2.020517826080322266e+00 4.769906997680664062e+00 1.000000000000000000e+00 5.184757709503173828e-01 5.184757709503173828e-01 5.184757709503173828e-01
-3.472398519515991211e+00 -7.230092883110046387e-01 2.026380062103271484e+00 4.775769233703613281e+00 1.000000000000000000e+00 5.277057290077209473e-01 5.277057290077209473e-01 5.277057290077209473e-01
-3.466536283493041992e+00 -7.171470522880554199e-01 2.032242298126220703e+00 4.781631469726562500e+00 1.000000000000000000e+00 5.369262695312500000e-01 5.369262695312500000e-01 5.369262695312500000e-01
-3.460674047470092773e+00 -7.112848162651062012e-01 2.038104534149169922e+00 4.787493705749511719e+00 1.000000000000000000e+00 5.461341738700866699e-01 5.461341738700866699e-01 5.461341738700866699e-01
-3.454811811447143555e+00 -7.054225802421569824e-01 2.043966770172119141e+00 4.793355941772460938e+00 1.000000000000000000e+00 5.553263425827026367e-01 5.553263425827026367e-01 5.553263425827026367e-01
-3.448949575424194336e+00 -6.995603442192077637e-01 2.049829006195068359e+00 4.799218177795410156e+00 1.000000000000000000e+00 5.644996166229248047e-01 5.644996166229248047e-01 5.644996166229248047e-01
-3.443087339401245117e+00 -6.936981081962585449e-01 2.055691242218017578e+00 4.805080413818359375e+00 1.000000000000000000e+00 5.736508369445800781e-01 5.736508369445800781e-01 5.736508369445800781e-01
-3.437225103378295898e+00 -6.878358721733093262e-01 2.061553478240966797e+00 4.810942649841308594e+00 1.000000000000000000e+00 5.827769637107849121e-01 5.827769637107849121e-01 5.827769637107849121e-01
-3.431362867355346680e+00 -6.819736361503601074e-01 2.067415714263916016e+00 4.816804885864257812e+00 1.000000000000000000e+00 5.918747782707214355e-01 5.918747782707214355e-01 5.918747782707214355e-01
-3.425500631332397461e+00 -6.761114001274108887e-01 2.073277950286865234e+00 4.822667121887207031e+00 1.000000000000000000e+00 6.009411811828613281e-01 6.009411811828613281e-01 6.009411811828613281e-01
-3.419638395309448242e+00 -6.702491641044616699e-01 2.079140186309814453e+00 4.828529357910156250e+00 1.000000000000000000e+00 6.099731922149658203e-01 6.099731922149658203e-01 6.099731922149658203e-01
-3.413776159286499023e+00 -6.643869280815124512e-01 2.085002422332763672e+00 4.834391593933105469e+00 1.000000000000000000e+00 6.189675927162170410e-01 6.189675927162170410e-01 6.189675927162170410e-01
-3.407913923263549805e+00 -6.585246920585632324e-01 2.090864658355712891e+00 4.840253829956054688e+00 1.000000000000000000e+00 6.279214024543762207e-01 6.279214024543762207e-01 6.279214024543762207e-01
-3.402051687240600586e+00 -6.526624560356140137e-01 2.096726894378662109e+00 4.846116065979003906e+00 1.000000000000000000e+00 6.368315219879150391e-01 6.368315219879150391e-01 6.368315219879150391e-01
-3.396189451217651367e+00 -6.468002200126647949e-01 2.102589130401611328e+00 4.851978302001953125e+00 1.000000000000000000e+00 6.456948518753051758e-01 6.456948518753051758e-01 6.456948518753051758e-01
-3.390327215194702148e+00 -6.409379839897155762e-01 2.108451366424560547e+00 4.857840538024902344e+00 1.000000000000000000e+00 6.545084714889526367e-01 6.545084714889526367e-01 6.545084714889526367e-01
-3.384464979171752930e+00 -6.350757479667663574e-01 2.114313602447509766e+00 4.863702774047851562e+00 1.000000000000000000e+00 6.632694005966186523e-01 6.632694005966186523e-01 6.632694005966186523e-01
-3.378602743148803711e+00 -6.292135119438171387e-01 2.120175838470458984e+00 4.869565010070800781e+00 1.000000000000000000e+00 6.719744801521301270e-01 6.719744801521301270e-01 6.719744801521301270e-01
-3.372740507125854492e+00 -6.233512163162231445e-01 2.126038074493408203e+00 4.875427246093750000e+00 1.000000000000000000e+00 6.806208491325378418e-01 6.806208491325378418e-01 6.806208491325378418e-01
-3.366878271102905273e+00 -6.174889802932739258e-01 2.131900310516357422e+00 4.881289482116699219e+00 1.000000000000000000e+00 6.892055273056030273e-01 6.892055273056030273e-01 6.892055273056030273e-01
-3.361016035079956055e+00 -6.116267442703247070e-01 2.137762546539306641e+00 4.887151718139648438e+00 1.000000000000000000e+00 6.977255940437316895e-01 6.977255940437316895e-01 6.977255940437316895e-01
-3.355153799057006836e+00 -6.057645082473754883e-01 2.143624782562255859e+00 4.893013954162597656e+00 1.000000000000000000e+00 7.061781883239746094e-01 7.061781883239746094e-01 7.061781883239746094e-01
-3.349291563034057617e+00 -5.999022722244262695e-01 2.149487018585205078e+00 4.898876190185546875e+00 1.000000000000000000e+00 7.145603299140930176e-01 7.145603299140930176e-01 7.145603299140930176e-01
-3.343429327011108398e+00 -5.940400362014770508e-01 2.155349254608154297e+00 4.904738426208496094e+00 1.000000000000000000e+00 7.228691577911376953e-01 7.228691577911376953e-01 7.228691577911376953e-01
-3.337567090988159180e+00 -5.881778001785278320e-01 2.161211490631103516e+00 4.910600662231445312e+00 1.000000000000000000e+00 7.311019897460937500e-01 7.311019897460937500e-01 7.311019897460937500e-01
-3.331704854965209961e+00 -5.823155641555786133e-01 2.167073726654052734e+00 4.916462898254394531e+00 1.000000000000000000e+00 7.392557859420776367e-01 7.392557859420776367e-01 7.392557859420776367e-01
-3.325842618942260742e+00 -5.764533281326293945e-01 2.172935962677001953e+00 4.922325134277343750e+00 1.000000000000000000e+00 7.473279237747192383e-01 7.473279237747192383e-01 7.473279237747192383e-01
-3.319980382919311523e+00 -5.705910921096801758e-01 2.178798198699951172e+00 4.928187370300292969e+00 1.000000000000000000e+00 7.553156614303588867e-01 7.553156614303588867e-01 7.553156614303588867e-01
-3.314118146896362305e+00 -5.647288560867309570e-01 2.184660434722900391e+00 4.934049606323242188e+00 1.000000000000000000e+00 7.632160782814025879e-01 7.632160782814025879e-01 7.632160782814025879e-01
-3.308255910873413086e+00 -5.588666200637817383e-01 2.190522670745849609e+00 4.939911842346191406e+00 1.000000000000000000e+00 7.710267305374145508e-01 7.710267305374145508e-01 7.710267305374145508e-01
-3.302393674850463867e+00 -5.530043840408325195e-01 2.196384906768798828e+00 4.945774078369140625e+00 1.000000000000000000e+00 7.787446975708007812e-01 7.787446975708007812e-01 7.787446975708007812e-01
-3.296531438827514648e+00 -5.471421480178833008e-01 2.202247142791748047e+00 4.951636314392089844e+00 1.000000000000000000e+00 7.863675951957702637e-01 7.863675951957702637e-01 7.863675951957702637e-01
-3.290669202804565430e+00 -5.412799119949340820e-01 2.208109378814697266e+00 4.957498550415039062e+00 1.000000000000000000e+00 7.938926219940185547e-01 7.938926219940185547e-01 7.938926219940185547e-01
-3.284806966781616211e+00 -5.354176759719848633e-01 2.213971614837646484e+00 4.963360786437988281e+00 1.000000000000000000e+00 8.013173341751098633e-01 8.013173341751098633e-01 8.013173341751098633e-01
-3.278944730758666992e+00 -5.295554399490356445e-01 2.219833850860595703e+00 4.969223022460937500e+00 1.000000000000000000e+00 8.086391687393188477e-01 8.086391687393188477e-01 8.086391687393188477e-01
-3.273082494735717773e+00 -5.236932039260864258e-01 2.225696086883544922e+00 4.975085258483886719e+00 1.000000000000000000e+00 8.158555030822753906e-01 8.158555030822753906e-01 8.158555030822753906e-01
-3.267220258712768555e+00 -5.178309679031372070e-01 2.231558322906494141e+00 4.980947494506835938e+00 1.000000000000000000e+00 8.229640722274780273e-01 8.229640722274780273e-01 8.229640722274780273e-01
-3.261358022689819336e+00 -5.119687318801879883e-01 2.237420558929443359e+00 4.986809730529785156e+00 1.000000000000000000e+00 8.299623131752014160e-01 8.299623131752014160e-01 8.299623131752014160e-01
-3.255495786666870117e+00 -5.061064958572387695e-01 2.243282794952392578e+00 4.992671966552734375e+00 1.000000000000000000e+00 8.368477821350097656e-01 8.368477821350097656e-01 8.368477821350097656e-01
-3.249633550643920898e+00 -5.002442598342895508e-01 2.249145030975341797e+00 4.998534202575683594e+00 1.000000000000000000e+00 8.436183333396911621e-01 8.436183333396911621e-01 8.436183333396911621e-01
-3.243771314620971680e+00 -4.943820238113403320e-01 2.255007266998291016e+00 5.004396915435791016e+00 1.000000000000000000e+00 8.502715229988098145e-01 8.502715229988098145e-01 8.502715229988098145e-01
-3.237909078598022461e+00 -4.885197877883911133e-01 2.260869503021240234e+00 5.010259151458740234e+00 1.000000000000000000e+00 8.568050861358642578e-01 8.568050861358642578e-01 8.568050861358642578e-01
-3.232046842575073242e+00 -4.826575517654418945e-01 2.266731739044189453e+00 5.016121387481689453e+00 1.000000000000000000e+00 8.632167577743530273e-01 8.632167577743530273e-01 8.632167577743530273e-01
-3.226184606552124023e+00 -4.767953157424926758e-01 2.272593975067138672e+00 5.021983623504638672e+00 1.000000000000000000e+00 8.695044517517089844e-01 8.695044517517089844e-01 8.695044517517089844e-01
-3.220322370529174805e+00 -4.709330797195434570e-01 2.278456211090087891e+00 5.027845859527587891e+00 1.000000000000000000e+00 8.756659626960754395e-01 8.756659626960754395e-01 8.756659626960754395e-01
-3.214460134506225586e+00 -4.650708436965942383e-01 2.284318447113037109e+00 5.033708095550537109e+00 1.000000000000000000e+00 8.816990852355957031e-01 8.816990852355957031e-01 8.816990852355957031e-01
-3.208597898483276367e+00 -4.592086076736450195e-01 2.290180683135986328e+00 5.039570331573486328e+00 1.000000000000000000e+00 8.876019716262817383e-01 8.876019716262817383e-01 8.876019716262817383e-01
-3.202735662460327148e+00 -4.533463716506958008e-01 2.296042919158935547e+00 5.045432567596435547e+00 1.000000000000000000e+00 8.933724761009216309e-01 8.933724761009216309e-01 8.933724761009216309e-01
-3.196873426437377930e+00 -4.474841356277465820e-01 2.301905155181884766e+00 5.051294803619384766e+00 1.000000000000000000e+00 8.990086317062377930e-01 8.990086317062377930e-01 8.990086317062377930e-01
-3.191011190414428711e+00 -4.416218996047973633e-01 2.307767391204833984e+00 5.057157039642333984e+00 1.000000000000000000e+00 9.045085310935974121e-01 9.045085310935974121e-01 9.045085310935974121e-01
-3.185148954391479492e+00 -4.357596635818481445e-01 2.313629627227783203e+00 5.063019275665283203e+00 1.000000000000000000e+00 9.098702669143676758e-01 9.098702669143676758e-01 9.098702669143676758e-01
-3.179286718368530273e+00 -4.298973977565765381e-01 2.319491863250732422e+00 5.068881511688232422e+00 1.000000000000000000e+00 9.150919914245605469e-01 9.150919914245605469e-01 9.150919914245605469e-01
-3.173424482345581055e+00 -4.240351617336273193e-01 2.325354099273681641e+00 5.074743747711181641e+00 1.000000000000000000e+00 9.201720356941223145e-01 9.201720356941223145e-01 9.201720356941223145e-01
-3.167562246322631836e+00 -4.181729257106781006e-01 2.331216335296630859e+00 5.080605983734130859e+00 1.000000000000000000e+00 9.251085519790649414e-01 9.251085519790649414e-01 9.251085519790649414e-01
-3.161700010299682617e+00 -4.123106896877288818e-01 2.337078571319580078e+00 5.086468219757080078e+00 1.000000000000000000e+00 9.298999309539794922e-01 9.298999309539794922e-01 9.298999309539794922e-01
-3.155837774276733398e+00 -4.064484536647796631e-01 2.342940807342529297e+00 5.092330455780029297e+00 1.000000000000000000e+00 9.345445036888122559e-01 9.345445036888122559e-01 9.345445036888122559e-01
-3.149975538253784180e+00 -4.005862176418304443e-01 2.348803043365478516e+00 5.098192691802978516e+00 1.000000000000000000e+00 9.390406608581542969e-01 9.390406608581542969e-01 9.390406608581542969e-01
-3.144113302230834961e+00 -3.947239816188812256e-01 2.354665279388427734e+00 5.104054927825927734e+00 1.000000000000000000e+00 9.433868527412414551e-01 9.433868527412414551e-01 9.433868527412414551e-01
-3.138251066207885742e+00 -3.888617455959320068e-01 2.360527515411376953e+00 5.109917163848876953e+00 1.000000000000000000e+00 9.475816488265991211e-01 9.475816488265991211e-01 9.475816488265991211e-01
-3.132388830184936523e+00 -3.829995095729827881e-01 2.366389751434326172e+00 5.115779399871826172e+00 1.000000000000000000e+00 9.516235589981079102e-01 9.516235589981079102e-01 9.516235589981079102e-01
-3.126526594161987305e+00 -3.771372735500335693e-01 2.372251987457275391e+00 5.121641635894775391e+00 1.000000000000000000e+00 9.555113315582275391e-01 9.555113315582275391e-01 9.555113315582275391e-01
-3.120664358139038086e+00 -3.712750375270843506e-01 2.378114223480224609e+00 5.127503871917724609e+00 1.000000000000000000e+00 9.592435359954833984e-01 9.592435359954833984e-01 9.592435359954833984e-01
-3.114802122116088867e+00 -3.654128015041351318e-01 2.383976459503173828e+00 5.133366107940673828e+00 1.000000000000000000e+00 9.628188610076904297e-01 9.628188610076904297e-01 9.628188610076904297e-01
-3.108939886093139648e+00 -3.595505654811859131e-01 2.389838695526123047e+00 5.139228343963623047e+00 1.000000000000000000e+00 9.662361145019531250e-01 9.662361145019531250e-01 9.662361145019531250e-01
-3.103077650070190430e+00 -3.536883294582366943e-01 2.395700931549072266e+00 5.145090579986572266e+00 1.000000000000000000e+00 9.694942235946655273e-01 9.694942235946655273e-01 9.694942235946655273e-01
-3.097215414047241211e+00 -3.478260934352874756e-01 2.401563167572021484e+00 5.150952816009521484e+00 1.000000000000000000e+00 9.725919365882873535e-01 9.725919365882873535e-01 9.725919365882873535e-01
-3.091353178024291992e+00 -3.419638574123382568e-01 2.407425403594970703e+00 5.156815052032470703e+00 1.000000000000000000e+00 9.755282402038574219e-01 9.755282402038574219e-01 9.755282402038574219e-01
-3.085490942001342773e+00 -3.361016213893890381e-01 2.413287639617919922e+00 5.162677288055419922e+00 1.000000000000000000e+00 9.783022403717041016e-01 9.783022403717041016e-01 9.783022403717041016e-01
-3.079628705978393555e+00 -3.302393853664398193e-01 2.419149875640869141e+00 5.168539524078369141e+00 1.000000000000000000e+00 9.809128046035766602e-01 9.809128046035766602e-01 9.809128046035766602e-01
-3.073766469955444336e+00 -3.243771493434906006e-01 2.425012111663818359e+00 5.174401760101318359e+00 1.000000000000000000e+00 9.833592176437377930e-01 9.833592176437377930e-01 9.833592176437377930e-01
-3.067904233932495117e+00 -3.185149133205413818e-01 2.430874347686767578e+00 5.180263996124267578e+00 1.000000000000000000e+00 9.856405258178710938e-01 9.856405258178710938e-01 9.856405258178710938e-01
-3.062041997909545898e+00 -3.126526772975921631e-01 2.436736583709716797e+00 5.186126232147216797e+00 1.000000000000000000e+00 9.877560138702392578e-01 9.877560138702392578e-01 9.877560138702392578e-01
-3.056179761886596680e+00 -3.067904114723205566e-01 2.442598819732666016e+00 5.191988468170166016e+00 1.000000000000000000e+00 9.897049069404602051e-01 9.897049069404602051e-01 9.897049069404602051e-01
-3.050317525863647461e+00 -3.009281754493713379e-01 2.448461055755615234e+00 5.197850704193115234e+00 1.000000000000000000e+00 9.914865493774414062e-01 9.914865493774414062e-01 9.914865493774414062e-01
-3.044455289840698242e+00 -2.950659394264221191e-01 2.454323291778564453e+00 5.203712940216064453e+00 1.000000000000000000e+00 9.931004047393798828e-01 9.931004047393798828e-01 9.931004047393798828e-01
-3.038593053817749023e+00 -2.892037034034729004e-01 2.460185527801513672e+00 5.209575176239013672e+00 1.000000000000000000e+00 9.945458173751831055e-01 9.945458173751831055e-01 9.945458173751831055e-01
-3.032730817794799805e+00 -2.833414673805236816e-01 2.466047763824462891e+00 5.215437412261962891e+00 1.000000000000000000e+00 9.958223700523376465e-01 9.958223700523376465e-01 9.958223700523376465e-01
-3.026868581771850586e+00 -2.774792313575744629e-01 2.471909999847412109e+00 5.221299648284912109e+00 1.000000000000000000e+00 9.969295263290405273e-01 9.969295263290405273e-01 9.969295263290405273e-01
-3.021006345748901367e+00 -2.716169953346252441e-01 2.477772235870361328e+00 5.227161884307861328e+00 1.000000000000000000e+00 9.978671073913574219e-01 9.978671073913574219e-01 9.978671073913574219e-01
-3.015144109725952148e+00 -2.657547593116760254e-01 2.483634471893310547e+00 5.233024120330810547e+00 1.000000000000000000e+00 9.986345767974853516e-01 9.986345767974853516e-01 9.986345767974853516e-01
-3.009281873703002930e+00 -2.598925232887268066e-01 2.489496707916259766e+00 5.238886356353759766e+00 1.000000000000000000e+00 9.992318153381347656e-01 9.992318153381347656e-01 9.992318153381347656e-01
-3.003419637680053711e+00 -2.540302872657775879e-01 2.495358943939208984e+00 5.244748592376708984e+00 1.000000000000000000e+00 9.996585249900817871e-01 9.996585249900817871e-01 9.996585249900817871e-01
-2.997557401657104492e+00 -2.481680512428283691e-01 2.501221418380737305e+00 5.250610828399658203e+00 1.000000000000000000e+00 9.999146461486816406e-01 9.999146461486816406e-01 9.999146461486816406e-01
-2.991695165634155273e+00 -2.423058152198791504e-01 2.507083654403686523e+00 5.256473064422607422e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.985832929611206055e+00 -2.364435791969299316e-01 2.512945890426635742e+00 5.262335300445556641e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.979970693588256836e+00 -2.305813431739807129e-01 2.518808126449584961e+00 5.268197536468505859e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.974108457565307617e+00 -2.247191071510314941e-01 2.524670362472534180e+00 5.274059772491455078e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.968246221542358398e+00 -2.188568711280822754e-01 2.530532598495483398e+00 5.279922008514404297e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.962383985519409180e+00 -2.129946202039718628e-01 2.536394834518432617e+00 5.285784244537353516e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.956521749496459961e+00 -2.071323841810226440e-01 2.542257070541381836e+00 5.291646480560302734e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.950659513473510742e+00 -2.012701481580734253e-01 2.548119306564331055e+00 5.297508716583251953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.944797277450561523e+00 -1.954079121351242065e-01 2.553981542587280273e+00 5.303370952606201172e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.938935041427612305e+00 -1.895456761121749878e-01 2.559843778610229492e+00 5.309233188629150391e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.933072805404663086e+00 -1.836834400892257690e-01 2.565706014633178711e+00 5.315095424652099609e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.927210569381713867e+00 -1.778212040662765503e-01 2.571568250656127930e+00 5.320957660675048828e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.921348333358764648e+00 -1.719589680433273315e-01 2.577430486679077148e+00 5.326819896697998047e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.915486097335815430e+00 -1.660967320203781128e-01 2.583292722702026367e+00 5.332682132720947266e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.909623861312866211e+00 -1.602344959974288940e-01 2.589154958724975586e+00 5.338544368743896484e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.903761625289916992e+00 -1.543722450733184814e-01 2.595017194747924805e+00 5.344406604766845703e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.897899389266967773e+00 -1.485100090503692627e-01 2.600879430770874023e+00 5.350268840789794922e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.892037153244018555e+00 -1.426477730274200439e-01 2.606741666793823242e+00 5.356131076812744141e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.886174917221069336e+00 -1.367855370044708252e-01 2.612603902816772461e+00 5.361993312835693359e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.880312681198120117e+00 -1.309233009815216064e-01 2.618466138839721680e+00 5.367855548858642578e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.874450445175170898e+00 -1.250610649585723877e-01 2.624328374862670898e+00 5.373717784881591797e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.868588209152221680e+00 -1.191988289356231689e-01 2.630190610885620117e+00 5.379580020904541016e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.862725973129272461e+00 -1.133365929126739502e-01 2.636052846908569336e+00 5.385442256927490234e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.856863737106323242e+00 -1.074743568897247314e-01 2.641915082931518555e+00 5.391304492950439453e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.851001501083374023e+00 -1.016121134161949158e-01 2.647777318954467773e+00 5.397166728973388672e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.845139265060424805e+00 -9.574987739324569702e-02 2.653639554977416992e+00 5.403028964996337891e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.839277029037475586e+00 -8.988764137029647827e-02 2.659501791000366211e+00 5.408891201019287109e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.833414793014526367e+00 -8.402540534734725952e-02 2.665364027023315430e+00 5.414753437042236328e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.827552556991577148e+00 -7.816316932439804077e-02 2.671226263046264648e+00 5.420615673065185547e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.821690320968627930e+00 -7.230092585086822510e-02 2.677088499069213867e+00 5.426477909088134766e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.815828084945678711e+00 -6.643868982791900635e-02 2.682950735092163086e+00 5.432340145111083984e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.809965848922729492e+00 -6.057645380496978760e-02 2.688812971115112305e+00 5.438202381134033203e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.804103612899780273e+00 -5.471421778202056885e-02 2.694675207138061523e+00 5.444064617156982422e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.798241376876831055e+00 -4.885197803378105164e-02 2.700537443161010742e+00 5.449926853179931641e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.792379140853881836e+00 -4.298974201083183289e-02 2.706399679183959961e+00 5.455789089202880859e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.786516904830932617e+00 -3.712750226259231567e-02 2.712261915206909180e+00 5.461651325225830078e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.780654668807983398e+00 -3.126526623964309692e-02 2.718124151229858398e+00 5.467513561248779297e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.774792432785034180e+00 -2.540303021669387817e-02 2.723986387252807617e+00 5.473375797271728516e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.768930196762084961e+00 -1.954079233109951019e-02 2.729848623275756836e+00 5.479238033294677734e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.763067960739135742e+00 -1.367855444550514221e-02 2.735710859298706055e+00 5.485100269317626953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.757205724716186523e+00 -7.816316559910774231e-03 2.741573095321655273e+00 5.490962505340576172e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.751343488693237305e+00 -1.954079605638980865e-03 2.747435331344604492e+00 5.496824741363525391e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.745481252670288086e+00 3.908157814294099808e-03 2.753297567367553711e+00 5.502686977386474609e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.739619016647338867e+00 9.770395234227180481e-03 2.759159803390502930e+00 5.508549213409423828e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.733756780624389648e+00 1.563263311982154846e-02 2.765022039413452148e+00 5.514411449432373047e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.727894544601440430e+00 2.149486914277076721e-02 2.770884275436401367e+00 5.520273685455322266e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.722032308578491211e+00 2.735710702836513519e-02 2.776746511459350586e+00 5.526135921478271484e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.716170072555541992e+00 3.321934491395950317e-02 2.782608747482299805e+00 5.531998157501220703e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.710307836532592773e+00 3.908158093690872192e-02 2.788470983505249023e+00 5.537860393524169922e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.704445600509643555e+00 4.494382068514823914e-02 2.794333219528198242e+00 5.543722629547119141e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.698583364486694336e+00 5.080605670809745789e-02 2.800195455551147461e+00 5.549584865570068359e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.692721128463745117e+00 5.666829645633697510e-02 2.806057691574096680e+00 5.555447101593017578e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.686858892440795898e+00 6.253053247928619385e-02 2.811919927597045898e+00 5.561309337615966797e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.680996656417846680e+00 6.839276850223541260e-02 2.817782163619995117e+00 5.567171573638916016e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.675134420394897461e+00 7.425500452518463135e-02 2.823644399642944336e+00 5.573033809661865234e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.669272184371948242e+00 8.011724054813385010e-02 2.829506635665893555e+00 5.578896045684814453e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.663409948348999023e+00 8.597948402166366577e-02 2.835368871688842773e+00 5.584758281707763672e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.657547712326049805e+00 9.184172004461288452e-02 2.841231107711791992e+00 5.590620517730712891e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.651685476303100586e+00 9.770395606756210327e-02 2.847093343734741211e+00 5.596482753753662109e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.645823240280151367e+00 1.035661920905113220e-01 2.852955579757690430e+00 5.602344989776611328e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.639961004257202148e+00 1.094284281134605408e-01 2.858817815780639648e+00 5.608207225799560547e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.634098768234252930e+00 1.152906715869903564e-01 2.864680051803588867e+00 5.614069461822509766e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.628236532211303711e+00 1.211529076099395752e-01 2.870542287826538086e+00 5.619931697845458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.622374296188354492e+00 1.270151436328887939e-01 2.876404523849487305e+00 5.625793933868408203e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.616512060165405273e+00 1.328773796558380127e-01 2.882266759872436523e+00 5.631656169891357422e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.610649824142456055e+00 1.387396156787872314e-01 2.888128995895385742e+00 5.637518405914306641e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.604787588119506836e+00 1.446018517017364502e-01 2.893991231918334961e+00 5.643380641937255859e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.598925352096557617e+00 1.504640877246856689e-01 2.899853467941284180e+00 5.649242877960205078e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.593063116073608398e+00 1.563263237476348877e-01 2.905715703964233398e+00 5.655105113983154297e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.587200880050659180e+00 1.621885746717453003e-01 2.911577939987182617e+00 5.660967350006103516e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.581338644027709961e+00 1.680508106946945190e-01 2.917440176010131836e+00 5.666829586029052734e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.575476408004760742e+00 1.739130467176437378e-01 2.923302412033081055e+00 5.672691822052001953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.569614171981811523e+00 1.797752827405929565e-01 2.929164648056030273e+00 5.678554058074951172e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.563751935958862305e+00 1.856375187635421753e-01 2.935026884078979492e+00 5.684416294097900391e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.557889699935913086e+00 1.914997547864913940e-01 2.940889120101928711e+00 5.690278530120849609e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.552027463912963867e+00 1.973619908094406128e-01 2.946751356124877930e+00 5.696140766143798828e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.546165227890014648e+00 2.032242268323898315e-01 2.952613592147827148e+00 5.702003002166748047e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.540302991867065430e+00 2.090864628553390503e-01 2.958475828170776367e+00 5.707865238189697266e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.534440755844116211e+00 2.149486988782882690e-01 2.964338064193725586e+00 5.713727474212646484e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.528578519821166992e+00 2.208109498023986816e-01 2.970200300216674805e+00 5.719589710235595703e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.522716283798217773e+00 2.266731858253479004e-01 2.976062536239624023e+00 5.725451946258544922e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.516854047775268555e+00 2.325354218482971191e-01 2.981924772262573242e+00 5.731314182281494141e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.510991811752319336e+00 2.383976578712463379e-01 2.987787008285522461e+00 5.737176418304443359e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.505129575729370117e+00 2.442598938941955566e-01 2.993649244308471680e+00 5.743038654327392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.499267101287841797e+00 2.501221299171447754e-01 2.999511480331420898e+00 5.748900890350341797e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.493404865264892578e+00 2.559843659400939941e-01 3.005373716354370117e+00 5.754763126373291016e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.487542629241943359e+00 2.618466019630432129e-01 3.011235952377319336e+00 5.760625362396240234e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.481680393218994141e+00 2.677088379859924316e-01 3.017098188400268555e+00 5.766487598419189453e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.475818157196044922e+00 2.735710740089416504e-01 3.022960424423217773e+00 5.772349834442138672e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.469955921173095703e+00 2.794333100318908691e-01 3.028822660446166992e+00 5.778212070465087891e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.464093685150146484e+00 2.852955460548400879e-01 3.034684896469116211e+00 5.784074306488037109e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.458231449127197266e+00 2.911577820777893066e-01 3.040547132492065430e+00 5.789936542510986328e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.452369213104248047e+00 2.970200181007385254e-01 3.046409368515014648e+00 5.795798778533935547e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.446506977081298828e+00 3.028822541236877441e-01 3.052271604537963867e+00 5.801661014556884766e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.440644741058349609e+00 3.087444901466369629e-01 3.058133840560913086e+00 5.807523250579833984e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.434782505035400391e+00 3.146067261695861816e-01 3.063996076583862305e+00 5.813385486602783203e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.428920269012451172e+00 3.204689919948577881e-01 3.069858312606811523e+00 5.819247722625732422e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.423058032989501953e+00 3.263312280178070068e-01 3.075720548629760742e+00 5.825109958648681641e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.417195796966552734e+00 3.321934640407562256e-01 3.081582784652709961e+00 5.830972194671630859e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.411333560943603516e+00 3.380557000637054443e-01 3.087445020675659180e+00 5.836834430694580078e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.405471324920654297e+00 3.439179360866546631e-01 3.093307256698608398e+00 5.842696666717529297e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.399609088897705078e+00 3.497801721096038818e-01 3.099169492721557617e+00 5.848558902740478516e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.393746852874755859e+00 3.556424081325531006e-01 3.105031728744506836e+00 5.854421138763427734e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.387884616851806641e+00 3.615046441555023193e-01 3.110893964767456055e+00 5.860283374786376953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.382022380828857422e+00 3.673668801784515381e-01 3.116756200790405273e+00 5.866145610809326172e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.376160144805908203e+00 3.732291162014007568e-01 3.122618436813354492e+00 5.872007846832275391e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.370297908782958984e+00 3.790913522243499756e-01 3.128480672836303711e+00 5.877870082855224609e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.364435672760009766e+00 3.849535882472991943e-01 3.134342908859252930e+00 5.883732318878173828e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.358573436737060547e+00 3.908158242702484131e-01 3.140205144882202148e+00 5.889594554901123047e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.352711200714111328e+00 3.966780602931976318e-01 3.146067380905151367e+00 5.895456790924072266e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.346848964691162109e+00 4.025402963161468506e-01 3.151929616928100586e+00 5.901319026947021484e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.340986728668212891e+00 4.084025323390960693e-01 3.157791852951049805e+00 5.907181262969970703e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.335124492645263672e+00 4.142647683620452881e-01 3.163654088973999023e+00 5.913043498992919922e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.329262256622314453e+00 4.201270043849945068e-01 3.169516324996948242e+00 5.918905735015869141e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.323400020599365234e+00 4.259892404079437256e-01 3.175378561019897461e+00 5.924767971038818359e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.317537784576416016e+00 4.318514764308929443e-01 3.181240797042846680e+00 5.930630207061767578e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.311675548553466797e+00 4.377137124538421631e-01 3.187103033065795898e+00 5.936492443084716797e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.305813312530517578e+00 4.435759782791137695e-01 3.192965269088745117e+00 5.942354679107666016e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.299951076507568359e+00 4.494382143020629883e-01 3.198827505111694336e+00 5.948216915130615234e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.294088840484619141e+00 4.553004503250122070e-01 3.204689741134643555e+00 5.954079151153564453e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.288226604461669922e+00 4.611626863479614258e-01 3.210551977157592773e+00 5.959941387176513672e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.282364368438720703e+00 4.670249223709106445e-01 3.216414213180541992e+00 5.965803623199462891e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.276502132415771484e+00 4.728871583938598633e-01 3.222276449203491211e+00 5.971665859222412109e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.270639896392822266e+00 4.787493944168090820e-01 3.228138685226440430e+00 5.977528095245361328e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.264777660369873047e+00 4.846116304397583008e-01 3.234000921249389648e+00 5.983390331268310547e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.258915424346923828e+00 4.904738664627075195e-01 3.239863157272338867e+00 5.989252567291259766e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.253053188323974609e+00 4.963361024856567383e-01 3.245725393295288086e+00 5.995114803314208984e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.247190952301025391e+00 5.021983385086059570e-01 3.251587629318237305e+00 6.000977039337158203e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.241328716278076172e+00 5.080605745315551758e-01 3.257449865341186523e+00 6.006839275360107422e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.235466480255126953e+00 5.139228105545043945e-01 3.263312101364135742e+00 6.012701511383056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.229604244232177734e+00 5.197850465774536133e-01 3.269174337387084961e+00 6.018563747406005859e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.223742008209228516e+00 5.256472826004028320e-01 3.275036573410034180e+00 6.024425983428955078e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.217879772186279297e+00 5.315095186233520508e-01 3.280898809432983398e+00 6.030288219451904297e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.212017536163330078e+00 5.373717546463012695e-01 3.286761045455932617e+00 6.036150455474853516e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.206155300140380859e+00 5.432339906692504883e-01 3.292623281478881836e+00 6.042012691497802734e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.200293064117431641e+00 5.490962266921997070e-01 3.298485517501831055e+00 6.047874927520751953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.194430828094482422e+00 5.549584627151489258e-01 3.304347753524780273e+00 6.053737163543701172e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.188568592071533203e+00 5.608206987380981445e-01 3.310209989547729492e+00 6.059599399566650391e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.182706356048583984e+00 5.666829347610473633e-01 3.316072225570678711e+00 6.065461635589599609e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.176844120025634766e+00 5.725451707839965820e-01 3.321934461593627930e+00 6.071323871612548828e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.170981884002685547e+00 5.784074068069458008e-01 3.327796697616577148e+00 6.077186107635498047e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.165119647979736328e+00 5.842696428298950195e-01 3.333658933639526367e+00 6.083048343658447266e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.159257411956787109e+00 5.901318788528442383e-01 3.339521169662475586e+00 6.088910579681396484e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.153395175933837891e+00 5.959941148757934570e-01 3.345383405685424805e+00 6.094772815704345703e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.147532939910888672e+00 6.018563508987426758e-01 3.351245641708374023e+00 6.100635051727294922e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.141670703887939453e+00 6.077185869216918945e-01 3.357107877731323242e+00 6.106497287750244141e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.135808467864990234e+00 6.135808229446411133e-01 3.362970113754272461e+00 6.112359523773193359e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.129946231842041016e+00 6.194430589675903320e-01 3.368832349777221680e+00 6.118221759796142578e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.124083995819091797e+00 6.253052949905395508e-01 3.374694585800170898e+00 6.124083995819091797e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.118221759796142578e+00 6.311675906181335449e-01 3.380556821823120117e+00 6.129946231842041016e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.112359523773193359e+00 6.370298266410827637e-01 3.386419057846069336e+00 6.135808467864990234e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.106497287750244141e+00 6.428920626640319824e-01 3.392281293869018555e+00 6.141670703887939453e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.100635051727294922e+00 6.487542986869812012e-01 3.398143529891967773e+00 6.147532939910888672e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.094772815704345703e+00 6.546165347099304199e-01 3.404005765914916992e+00 6.153395175933837891e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.088910579681396484e+00 6.604787707328796387e-01 3.409868001937866211e+00 6.159257411956787109e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.083048343658447266e+00 6.663410067558288574e-01 3.415730237960815430e+00 6.165119647979736328e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.077186107635498047e+00 6.722032427787780762e-01 3.421592473983764648e+00 6.170981884002685547e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.071323871612548828e+00 6.780654788017272949e-01 3.427454710006713867e+00 6.176844120025634766e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.065461635589599609e+00 6.839277148246765137e-01 3.433316946029663086e+00 6.182706356048583984e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.059599399566650391e+00 6.897899508476257324e-01 3.439179182052612305e+00 6.188568592071533203e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.053737163543701172e+00 6.956521868705749512e-01 3.445041418075561523e+00 6.194430828094482422e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.047874927520751953e+00 7.015144228935241699e-01 3.450903654098510742e+00 6.200293064117431641e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.042012691497802734e+00 7.073766589164733887e-01 3.456765890121459961e+00 6.206155300140380859e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.036150455474853516e+00 7.132388949394226074e-01 3.462628126144409180e+00 6.212017536163330078e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.030288219451904297e+00 7.191011309623718262e-01 3.468490362167358398e+00 6.217879772186279297e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.024425983428955078e+00 7.249633669853210449e-01 3.474352598190307617e+00 6.223742008209228516e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.018563747406005859e+00 7.308256030082702637e-01 3.480214834213256836e+00 6.229604244232177734e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.012701511383056641e+00 7.366878390312194824e-01 3.486077070236206055e+00 6.235466480255126953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.006839275360107422e+00 7.425500750541687012e-01 3.491939306259155273e+00 6.241328716278076172e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-2.000977039337158203e+00 7.484123110771179199e-01 3.497801780700683594e+00 6.247190952301025391e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.995114803314208984e+00 7.542745471000671387e-01 3.503664016723632812e+00 6.253053188323974609e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.989252567291259766e+00 7.601367831230163574e-01 3.509526252746582031e+00 6.258915424346923828e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.983390331268310547e+00 7.659990191459655762e-01 3.515388488769531250e+00 6.264777660369873047e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.977528095245361328e+00 7.718612551689147949e-01 3.521250724792480469e+00 6.270639896392822266e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.971665859222412109e+00 7.777234911918640137e-01 3.527112960815429688e+00 6.276502132415771484e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.965803623199462891e+00 7.835857272148132324e-01 3.532975196838378906e+00 6.282364368438720703e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.959941387176513672e+00 7.894479632377624512e-01 3.538837432861328125e+00 6.288226604461669922e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.954079151153564453e+00 7.953101992607116699e-01 3.544699668884277344e+00 6.294088840484619141e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.948216915130615234e+00 8.011724352836608887e-01 3.550561904907226562e+00 6.299951076507568359e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.942354679107666016e+00 8.070346713066101074e-01 3.556424140930175781e+00 6.305813312530517578e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.936492443084716797e+00 8.128969073295593262e-01 3.562286376953125000e+00 6.311675548553466797e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.930630207061767578e+00 8.187591433525085449e-01 3.568148612976074219e+00 6.317537784576416016e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.924767971038818359e+00 8.246213793754577637e-01 3.574010848999023438e+00 6.323400020599365234e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.918905735015869141e+00 8.304836153984069824e-01 3.579873085021972656e+00 6.329262256622314453e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.913043498992919922e+00 8.363458514213562012e-01 3.585735321044921875e+00 6.335124492645263672e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.907181262969970703e+00 8.422080874443054199e-01 3.591597557067871094e+00 6.340986728668212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.901319026947021484e+00 8.480703234672546387e-01 3.597459793090820312e+00 6.346848964691162109e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.895456790924072266e+00 8.539325594902038574e-01 3.603322029113769531e+00 6.352711200714111328e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.889594554901123047e+00 8.597947955131530762e-01 3.609184265136718750e+00 6.358573436737060547e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.883732318878173828e+00 8.656570315361022949e-01 3.615046501159667969e+00 6.364435672760009766e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.877870082855224609e+00 8.715192675590515137e-01 3.620908737182617188e+00 6.370297908782958984e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.872007846832275391e+00 8.773815631866455078e-01 3.626770973205566406e+00 6.376160144805908203e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.866145610809326172e+00 8.832437992095947266e-01 3.632633209228515625e+00 6.382022380828857422e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.860283374786376953e+00 8.891060352325439453e-01 3.638495445251464844e+00 6.387884616851806641e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.854421138763427734e+00 8.949682712554931641e-01 3.644357681274414062e+00 6.393746852874755859e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.848558902740478516e+00 9.008305072784423828e-01 3.650219917297363281e+00 6.399609088897705078e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.842696666717529297e+00 9.066927433013916016e-01 3.656082153320312500e+00 6.405471324920654297e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.836834430694580078e+00 9.125549793243408203e-01 3.661944389343261719e+00 6.411333560943603516e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.830972194671630859e+00 9.184172153472900391e-01 3.667806625366210938e+00 6.417195796966552734e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.825109958648681641e+00 9.242794513702392578e-01 3.673668861389160156e+00 6.423058032989501953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.819247722625732422e+00 9.301416873931884766e-01 3.679531097412109375e+00 6.428920269012451172e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.813385486602783203e+00 9.360039234161376953e-01 3.685393333435058594e+00 6.434782505035400391e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.807523250579833984e+00 9.418661594390869141e-01 3.691255569458007812e+00 6.440644741058349609e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.801661014556884766e+00 9.477283954620361328e-01 3.697117805480957031e+00 6.446506977081298828e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.795798778533935547e+00 9.535906314849853516e-01 3.702980041503906250e+00 6.452369213104248047e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.789936542510986328e+00 9.594528675079345703e-01 3.708842277526855469e+00 6.458231449127197266e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.784074306488037109e+00 9.653151035308837891e-01 3.714704513549804688e+00 6.464093685150146484e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.778212070465087891e+00 9.711773395538330078e-01 3.720566749572753906e+00 6.469955921173095703e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.772349834442138672e+00 9.770395755767822266e-01 3.726428985595703125e+00 6.475818157196044922e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.766487598419189453e+00 9.829018115997314453e-01 3.732291221618652344e+00 6.481680393218994141e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.760625362396240234e+00 9.887640476226806641e-01 3.738153457641601562e+00 6.487542629241943359e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.754763126373291016e+00 9.946262836456298828e-01 3.744015693664550781e+00 6.493404865264892578e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.748900890350341797e+00 1.000488519668579102e+00 3.749877929687500000e+00 6.499267101287841797e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.743038535118103027e+00 1.006350755691528320e+00 3.755740165710449219e+00 6.505129337310791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.737176299095153809e+00 1.012212991714477539e+00 3.761602401733398438e+00 6.510991573333740234e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.731314063072204590e+00 1.018075227737426758e+00 3.767464637756347656e+00 6.516853809356689453e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.725451827049255371e+00 1.023937463760375977e+00 3.773326873779296875e+00 6.522716045379638672e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.719589591026306152e+00 1.029799699783325195e+00 3.779189109802246094e+00 6.528578281402587891e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.713727355003356934e+00 1.035661935806274414e+00 3.785051345825195312e+00 6.534440517425537109e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.707865118980407715e+00 1.041524171829223633e+00 3.790913581848144531e+00 6.540302753448486328e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.702002882957458496e+00 1.047386407852172852e+00 3.796775817871093750e+00 6.546164989471435547e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.696140646934509277e+00 1.053248643875122070e+00 3.802638053894042969e+00 6.552027225494384766e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.690278410911560059e+00 1.059110879898071289e+00 3.808500289916992188e+00 6.557889461517333984e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.684416174888610840e+00 1.064973115921020508e+00 3.814362525939941406e+00 6.563751697540283203e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.678553938865661621e+00 1.070835351943969727e+00 3.820224761962890625e+00 6.569613933563232422e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.672691702842712402e+00 1.076697587966918945e+00 3.826086997985839844e+00 6.575476169586181641e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.666829466819763184e+00 1.082559823989868164e+00 3.831949234008789062e+00 6.581338405609130859e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.660967230796813965e+00 1.088422060012817383e+00 3.837811470031738281e+00 6.587200641632080078e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.655104994773864746e+00 1.094284296035766602e+00 3.843673706054687500e+00 6.593062877655029297e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.649242758750915527e+00 1.100146532058715820e+00 3.849535942077636719e+00 6.598925113677978516e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.643380522727966309e+00 1.106008768081665039e+00 3.855398178100585938e+00 6.604787349700927734e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.637518286705017090e+00 1.111871004104614258e+00 3.861260414123535156e+00 6.610649585723876953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.631656050682067871e+00 1.117733240127563477e+00 3.867122650146484375e+00 6.616511821746826172e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.625793814659118652e+00 1.123595476150512695e+00 3.872984886169433594e+00 6.622374057769775391e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.619931578636169434e+00 1.129457712173461914e+00 3.878847122192382812e+00 6.628236293792724609e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.614069342613220215e+00 1.135319948196411133e+00 3.884709358215332031e+00 6.634098529815673828e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.608207106590270996e+00 1.141182184219360352e+00 3.890571594238281250e+00 6.639960765838623047e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.602344870567321777e+00 1.147044420242309570e+00 3.896433830261230469e+00 6.645823001861572266e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.596482634544372559e+00 1.152906656265258789e+00 3.902296066284179688e+00 6.651685237884521484e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.590620398521423340e+00 1.158768892288208008e+00 3.908158302307128906e+00 6.657547473907470703e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.584758162498474121e+00 1.164631128311157227e+00 3.914020538330078125e+00 6.663409709930419922e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.578895926475524902e+00 1.170493364334106445e+00 3.919882774353027344e+00 6.669271945953369141e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.573033690452575684e+00 1.176355600357055664e+00 3.925745010375976562e+00 6.675134181976318359e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.567171454429626465e+00 1.182217836380004883e+00 3.931607246398925781e+00 6.680996417999267578e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.561309218406677246e+00 1.188080072402954102e+00 3.937469482421875000e+00 6.686858654022216797e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.555446982383728027e+00 1.193942308425903320e+00 3.943331718444824219e+00 6.692720890045166016e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.549584746360778809e+00 1.199804544448852539e+00 3.949193954467773438e+00 6.698583126068115234e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.543722510337829590e+00 1.205666780471801758e+00 3.955056190490722656e+00 6.704445362091064453e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.537860274314880371e+00 1.211529016494750977e+00 3.960918426513671875e+00 6.710307598114013672e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.531998038291931152e+00 1.217391252517700195e+00 3.966780662536621094e+00 6.716169834136962891e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.526135802268981934e+00 1.223253488540649414e+00 3.972642898559570312e+00 6.722032070159912109e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.520273566246032715e+00 1.229115724563598633e+00 3.978505134582519531e+00 6.727894306182861328e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.514411330223083496e+00 1.234977960586547852e+00 3.984367370605468750e+00 6.733756542205810547e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.508549094200134277e+00 1.240840196609497070e+00 3.990229606628417969e+00 6.739618778228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.502686858177185059e+00 1.246702432632446289e+00 3.996091842651367188e+00 6.745481014251708984e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.496824622154235840e+00 1.252564668655395508e+00 4.001954078674316406e+00 6.751343250274658203e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.490962386131286621e+00 1.258427023887634277e+00 4.007816314697265625e+00 6.757205486297607422e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.485100150108337402e+00 1.264289259910583496e+00 4.013678550720214844e+00 6.763067722320556641e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.479237914085388184e+00 1.270151495933532715e+00 4.019540786743164062e+00 6.768929958343505859e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.473375678062438965e+00 1.276013731956481934e+00 4.025403022766113281e+00 6.774792194366455078e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.467513442039489746e+00 1.281875967979431152e+00 4.031265258789062500e+00 6.780654430389404297e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.461651206016540527e+00 1.287738204002380371e+00 4.037127494812011719e+00 6.786516666412353516e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.455788969993591309e+00 1.293600440025329590e+00 4.042989730834960938e+00 6.792378902435302734e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.449926733970642090e+00 1.299462676048278809e+00 4.048851966857910156e+00 6.798241138458251953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.444064497947692871e+00 1.305324912071228027e+00 4.054714202880859375e+00 6.804103374481201172e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.438202261924743652e+00 1.311187148094177246e+00 4.060576438903808594e+00 6.809965610504150391e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.432340025901794434e+00 1.317049384117126465e+00 4.066438674926757812e+00 6.815827846527099609e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.426477789878845215e+00 1.322911620140075684e+00 4.072300910949707031e+00 6.821690082550048828e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.420615553855895996e+00 1.328773856163024902e+00 4.078163146972656250e+00 6.827552318572998047e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.414753317832946777e+00 1.334636092185974121e+00 4.084025382995605469e+00 6.833414554595947266e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.408891081809997559e+00 1.340498328208923340e+00 4.089887619018554688e+00 6.839276790618896484e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.403028845787048340e+00 1.346360564231872559e+00 4.095749855041503906e+00 6.845139026641845703e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.397166609764099121e+00 1.352222800254821777e+00 4.101612091064453125e+00 6.851001262664794922e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.391304373741149902e+00 1.358085036277770996e+00 4.107474327087402344e+00 6.856863498687744141e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.385442137718200684e+00 1.363947272300720215e+00 4.113336563110351562e+00 6.862725734710693359e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.379579901695251465e+00 1.369809508323669434e+00 4.119198799133300781e+00 6.868587970733642578e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.373717665672302246e+00 1.375671744346618652e+00 4.125061035156250000e+00 6.874450206756591797e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.367855429649353027e+00 1.381533980369567871e+00 4.130923271179199219e+00 6.880312442779541016e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.361993193626403809e+00 1.387396216392517090e+00 4.136785507202148438e+00 6.886174678802490234e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.356130957603454590e+00 1.393258452415466309e+00 4.142647743225097656e+00 6.892036914825439453e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.350268721580505371e+00 1.399120688438415527e+00 4.148509979248046875e+00 6.897899150848388672e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.344406485557556152e+00 1.404982924461364746e+00 4.154372215270996094e+00 6.903761386871337891e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.338544249534606934e+00 1.410845160484313965e+00 4.160234451293945312e+00 6.909623622894287109e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.332682013511657715e+00 1.416707396507263184e+00 4.166096687316894531e+00 6.915485858917236328e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.326819777488708496e+00 1.422569632530212402e+00 4.171958923339843750e+00 6.921348094940185547e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.320957541465759277e+00 1.428431868553161621e+00 4.177821159362792969e+00 6.927210330963134766e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.315095305442810059e+00 1.434294104576110840e+00 4.183683395385742188e+00 6.933072566986083984e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.309233069419860840e+00 1.440156340599060059e+00 4.189545631408691406e+00 6.938934803009033203e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.303370833396911621e+00 1.446018576622009277e+00 4.195407867431640625e+00 6.944797039031982422e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.297508597373962402e+00 1.451880812644958496e+00 4.201270103454589844e+00 6.950659275054931641e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.291646361351013184e+00 1.457743048667907715e+00 4.207132339477539062e+00 6.956521511077880859e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.285784125328063965e+00 1.463605284690856934e+00 4.212994575500488281e+00 6.962383747100830078e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.279921889305114746e+00 1.469467520713806152e+00 4.218856811523437500e+00 6.968245983123779297e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.274059653282165527e+00 1.475329756736755371e+00 4.224719047546386719e+00 6.974108219146728516e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.268197417259216309e+00 1.481191992759704590e+00 4.230581283569335938e+00 6.979970455169677734e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.262335181236267090e+00 1.487054228782653809e+00 4.236443519592285156e+00 6.985832691192626953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.256472945213317871e+00 1.492916464805603027e+00 4.242305755615234375e+00 6.991694927215576172e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.250610709190368652e+00 1.498778700828552246e+00 4.248167991638183594e+00 6.997557163238525391e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.244748353958129883e+00 1.504640936851501465e+00 4.254030227661132812e+00 7.003419876098632812e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.238886117935180664e+00 1.510503172874450684e+00 4.259892463684082031e+00 7.009282112121582031e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-1.233023881912231445e+00 1.516365408897399902e+00 4.265754699707031250e+00 7.015144348144531250e+00 9.999146461486816406e-01 9.999146461486816406e-01 9.999146461486816406e-01 1.000000000000000000e+00
-1.227161645889282227e+00 1.522227644920349121e+00 4.271616935729980469e+00 7.021006584167480469e+00 9.996585249900817871e-01 9.996585249900817871e-01 9.996585249900817871e-01 1.000000000000000000e+00
-1.221299409866333008e+00 1.528089880943298340e+00 4.277479171752929688e+00 7.026868820190429688e+00 9.992318153381347656e-01 9.992318153381347656e-01 9.992318153381347656e-01 1.000000000000000000e+00
-1.215437173843383789e+00 1.533952116966247559e+00 4.283341407775878906e+00 7.032731056213378906e+00 9.986345767974853516e-01 9.986345767974853516e-01 9.986345767974853516e-01 1.000000000000000000e+00
-1.209574937820434570e+00 1.539814352989196777e+00 4.289203643798828125e+00 7.038593292236328125e+00 9.978671073913574219e-01 9.978671073913574219e-01 9.978671073913574219e-01 1.000000000000000000e+00
-1.203712701797485352e+00 1.545676589012145996e+00 4.295065879821777344e+00 7.044455528259277344e+00 9.969295263290405273e-01 9.969295263290405273e-01 9.969295263290405273e-01 1.000000000000000000e+00
-1.197850465774536133e+00 1.551538825035095215e+00 4.300928115844726562e+00 7.050317764282226562e+00 9.958223104476928711e-01 9.958223104476928711e-01 9.958223104476928711e-01 1.000000000000000000e+00
-1.191988229751586914e+00 1.557401061058044434e+00 4.306790351867675781e+00 7.056180000305175781e+00 9.945458173751831055e-01 9.945458173751831055e-01 9.945458173751831055e-01 1.000000000000000000e+00
-1.186125993728637695e+00 1.563263297080993652e+00 4.312652587890625000e+00 7.062042236328125000e+00 9.931004047393798828e-01 9.931004047393798828e-01 9.931004047393798828e-01 1.000000000000000000e+00
-1.180263757705688477e+00 1.569125533103942871e+00 4.318514823913574219e+00 7.067904472351074219e+00 9.914865493774414062e-01 9.914865493774414062e-01 9.914865493774414062e-01 1.000000000000000000e+00
-1.174401521682739258e+00 1.574987769126892090e+00 4.324377059936523438e+00 7.073766708374023438e+00 9.897049069404602051e-01 9.897049069404602051e-01 9.897049069404602051e-01 1.000000000000000000e+00
-1.168539285659790039e+00 1.580850005149841309e+00 4.330239295959472656e+00 7.079628944396972656e+00 9.877560138702392578e-01 9.877560138702392578e-01 9.877560138702392578e-01 1.000000000000000000e+00
-1.162677049636840820e+00 1.586712241172790527e+00 4.336101531982421875e+00 7.085491180419921875e+00 9.856405258178710938e-01 9.856405258178710938e-01 9.856405258178710938e-01 1.000000000000000000e+00
-1.156814813613891602e+00 1.592574477195739746e+00 4.341963768005371094e+00 7.091353416442871094e+00 9.833592176437377930e-01 9.833592176437377930e-01 9.833592176437377930e-01 1.000000000000000000e+00
-1.150952577590942383e+00 1.598436713218688965e+00 4.347826004028320312e+00 7.097215652465820312e+00 9.809128642082214355e-01 9.809128642082214355e-01 9.809128642082214355e-01 1.000000000000000000e+00
-1.145090341567993164e+00 1.604298949241638184e+00 4.353688240051269531e+00 7.103077888488769531e+00 9.783022403717041016e-01 9.783022403717041016e-01 9.783022403717041016e-01 1.000000000000000000e+00
-1.139228105545043945e+00 1.610161185264587402e+00 4.359550476074218750e+00 7.108940124511718750e+00 9.755282402038574219e-01 9.755282402038574219e-01 9.755282402038574219e-01 1.000000000000000000e+00
-1.133365869522094727e+00 1.616023421287536621e+00 4.365412712097167969e+00 7.114802360534667969e+00 9.725919365882873535e-01 9.725919365882873535e-01 9.725919365882873535e-01 1.000000000000000000e+00
-1.127503633499145508e+00 1.621885657310485840e+00 4.371274948120117188e+00 7.120664596557617188e+00 9.694941639900207520e-01 9.694941639900207520e-01 9.694941639900207520e-01 1.000000000000000000e+00
-1.121641397476196289e+00 1.627747893333435059e+00 4.377137184143066406e+00 7.126526832580566406e+00 9.662361145019531250e-01 9.662361145019531250e-01 9.662361145019531250e-01 1.000000000000000000e+00
-1.115779161453247070e+00 1.633610129356384277e+00 4.382999420166015625e+00 7.132389068603515625e+00 9.628188610076904297e-01 9.628188610076904297e-01 9.628188610076904297e-01 1.000000000000000000e+00
-1.109916925430297852e+00 1.639472365379333496e+00 4.388861656188964844e+00 7.138251304626464844e+00 9.592434167861938477e-01 9.592434167861938477e-01 9.592434167861938477e-01 1.000000000000000000e+00
-1.104054689407348633e+00 1.645334601402282715e+00 4.394723892211914062e+00 7.144113540649414062e+00 9.555113315582275391e-01 9.555113315582275391e-01 9.555113315582275391e-01 1.000000000000000000e+00
-1.098192453384399414e+00 1.651196837425231934e+00 4.400586128234863281e+00 7.149975776672363281e+00 9.516236186027526855e-01 9.516236186027526855e-01 9.516236186027526855e-01 1.000000000000000000e+00
-1.092330217361450195e+00 1.657059073448181152e+00 4.406448364257812500e+00 7.155838012695312500e+00 9.475817084312438965e-01 9.475817084312438965e-01 9.475817084312438965e-01 1.000000000000000000e+00
-1.086467981338500977e+00 1.662921309471130371e+00 4.412310600280761719e+00 7.161700248718261719e+00 9.433867931365966797e-01 9.433867931365966797e-01 9.433867931365966797e-01 1.000000000000000000e+00
-1.080605745315551758e+00 1.668783545494079590e+00 4.418172836303710938e+00 7.167562484741210938e+00 9.390406608581542969e-01 9.390406608581542969e-01 9.390406608581542969e-01 1.000000000000000000e+00
-1.074743509292602539e+00 1.674645781517028809e+00 4.424035072326660156e+00 7.173424720764160156e+00 9.345445632934570312e-01 9.345445632934570312e-01 9.345445632934570312e-01 1.000000000000000000e+00
-1.068881273269653320e+00 1.680508017539978027e+00 4.429897308349609375e+00 7.179286956787109375e+00 9.298998713493347168e-01 9.298998713493347168e-01 9.298998713493347168e-01 1.000000000000000000e+00
-1.063019037246704102e+00 1.686370253562927246e+00 4.435759544372558594e+00 7.185149192810058594e+00 9.251085519790649414e-01 9.251085519790649414e-01 9.251085519790649414e-01 1.000000000000000000e+00
-1.057156801223754883e+00 1.692232489585876465e+00 4.441621780395507812e+00 7.191011428833007812e+00 9.201720952987670898e-01 9.201720952987670898e-01 9.201720952987670898e-01 1.000000000000000000e+00
-1.051294565200805664e+00 1.698094725608825684e+00 4.447484016418457031e+00 7.196873664855957031e+00 9.150919914245605469e-01 9.150919914245605469e-01 9.150919914245605469e-01 1.000000000000000000e+00
-1.045432329177856445e+00 1.703956961631774902e+00 4.453346252441406250e+00 7.202735900878906250e+00 9.098702669143676758e-01 9.098702669143676758e-01 9.098702669143676758e-01 1.000000000000000000e+00
-1.039570093154907227e+00 1.709819197654724121e+00 4.459208488464355469e+00 7.208598136901855469e+00 9.045085310935974121e-01 9.045085310935974121e-01 9.045085310935974121e-01 1.000000000000000000e+00
-1.033707857131958008e+00 1.715681433677673340e+00 4.465070724487304688e+00 7.214460372924804688e+00 8.990085124969482422e-01 8.990085124969482422e-01 8.990085124969482422e-01 1.000000000000000000e+00
-1.027845621109008789e+00 1.721543669700622559e+00 4.470932960510253906e+00 7.220322608947753906e+00 8.933724761009216309e-01 8.933724761009216309e-01 8.933724761009216309e-01 1.000000000000000000e+00
-1.021983385086059570e+00 1.727405905723571777e+00 4.476795196533203125e+00 7.226184844970703125e+00 8.876020312309265137e-01 8.876020312309265137e-01 8.876020312309265137e-01 1.000000000000000000e+00
-1.016121149063110352e+00 1.733268141746520996e+00 4.482657432556152344e+00 7.232047080993652344e+00 8.816992044448852539e-01 8.816992044448852539e-01 8.816992044448852539e-01 1.000000000000000000e+00
-1.010258913040161133e+00 1.739130377769470215e+00 4.488519668579101562e+00 7.237909317016601562e+00 8.756659030914306641e-01 8.756659030914306641e-01 8.756659030914306641e-01 1.000000000000000000e+00
-1.004396677017211914e+00 1.744992613792419434e+00 4.494381904602050781e+00 7.243771553039550781e+00 8.695044517517089844e-01 8.695044517517089844e-01 8.695044517517089844e-01 1.000000000000000000e+00
-9.985344409942626953e-01 1.750854849815368652e+00 4.500244140625000000e+00 7.249633789062500000e+00 8.632168769836425781e-01 8.632168769836425781e-01 8.632168769836425781e-01 1.000000000000000000e+00
-9.926722049713134766e-01 1.756717205047607422e+00 4.506106376647949219e+00 7.255496025085449219e+00 8.568050265312194824e-01 8.568050265312194824e-01 8.568050265312194824e-01 1.000000000000000000e+00
-9.868099689483642578e-01 1.762579441070556641e+00 4.511968612670898438e+00 7.261358261108398438e+00 8.502715229988098145e-01 8.502715229988098145e-01 8.502715229988098145e-01 1.000000000000000000e+00
-9.809477329254150391e-01 1.768441677093505859e+00 4.517830848693847656e+00 7.267220497131347656e+00 8.436183929443359375e-01 8.436183929443359375e-01 8.436183929443359375e-01 1.000000000000000000e+00
-9.750854969024658203e-01 1.774303913116455078e+00 4.523693084716796875e+00 7.273082733154296875e+00 8.368477821350097656e-01 8.368477821350097656e-01 8.368477821350097656e-01 1.000000000000000000e+00
-9.692232608795166016e-01 1.780166149139404297e+00 4.529555320739746094e+00 7.278944969177246094e+00 8.299622535705566406e-01 8.299622535705566406e-01 8.299622535705566406e-01 1.000000000000000000e+00
-9.633610248565673828e-01 1.786028385162353516e+00 4.535417556762695312e+00 7.284807205200195312e+00 8.229640722274780273e-01 8.229640722274780273e-01 8.229640722274780273e-01 1.000000000000000000e+00
-9.574987888336181641e-01 1.791890621185302734e+00 4.541279792785644531e+00 7.290669441223144531e+00 8.158553838729858398e-01 8.158553838729858398e-01 8.158553838729858398e-01 1.000000000000000000e+00
-9.516365528106689453e-01 1.797752857208251953e+00 4.547142028808593750e+00 7.296531677246093750e+00 8.086390495300292969e-01 8.086390495300292969e-01 8.086390495300292969e-01 1.000000000000000000e+00
-9.457743167877197266e-01 1.803615093231201172e+00 4.553004264831542969e+00 7.302393913269042969e+00 8.013173341751098633e-01 8.013173341751098633e-01 8.013173341751098633e-01 1.000000000000000000e+00
-9.399120807647705078e-01 1.809477329254150391e+00 4.558866500854492188e+00 7.308256149291992188e+00 7.938927412033081055e-01 7.938927412033081055e-01 7.938927412033081055e-01 1.000000000000000000e+00
-9.340498447418212891e-01 1.815339565277099609e+00 4.564728736877441406e+00 7.314118385314941406e+00 7.863675355911254883e-01 7.863675355911254883e-01 7.863675355911254883e-01 1.000000000000000000e+00
-9.281876087188720703e-01 1.821201801300048828e+00 4.570590972900390625e+00 7.319980621337890625e+00 7.787447571754455566e-01 7.787447571754455566e-01 7.787447571754455566e-01 1.000000000000000000e+00
-9.223253726959228516e-01 1.827064037322998047e+00 4.576453208923339844e+00 7.325842857360839844e+00 7.710267901420593262e-01 7.710267901420593262e-01 7.710267901420593262e-01 1.000000000000000000e+00
-9.164631366729736328e-01 1.832926273345947266e+00 4.582315444946289062e+00 7.331705093383789062e+00 7.632160186767578125e-01 7.632160186767578125e-01 7.632160186767578125e-01 1.000000000000000000e+00
-9.106009006500244141e-01 1.838788509368896484e+00 4.588177680969238281e+00 7.337567329406738281e+00 7.553156614303588867e-01 7.553156614303588867e-01 7.553156614303588867e-01 1.000000000000000000e+00
-9.047386646270751953e-01 1.844650745391845703e+00 4.594039916992187500e+00 7.343429565429687500e+00 7.473279833793640137e-01 7.473279833793640137e-01 7.473279833793640137e-01 1.000000000000000000e+00
-8.988764286041259766e-01 1.850512981414794922e+00 4.599902153015136719e+00 7.349291801452636719e+00 7.392557263374328613e-01 7.392557263374328613e-01 7.392557263374328613e-01 1.000000000000000000e+00
-8.930141925811767578e-01 1.856375217437744141e+00 4.605764389038085938e+00 7.355154037475585938e+00 7.311019301414489746e-01 7.311019301414489746e-01 7.311019301414489746e-01 1.000000000000000000e+00
-8.871519565582275391e-01 1.862237453460693359e+00 4.611626625061035156e+00 7.361016273498535156e+00 7.228692770004272461e-01 7.228692770004272461e-01 7.228692770004272461e-01 1.000000000000000000e+00
-8.812897205352783203e-01 1.868099689483642578e+00 4.617488861083984375e+00 7.366878509521484375e+00 7.145602107048034668e-01 7.145602107048034668e-01 7.145602107048034668e-01 1.000000000000000000e+00
-8.754274845123291016e-01 1.873961925506591797e+00 4.623351097106933594e+00 7.372740745544433594e+00 7.061781287193298340e-01 7.061781287193298340e-01 7.061781287193298340e-01 1.000000000000000000e+00
-8.695651888847351074e-01 1.879824161529541016e+00 4.629213333129882812e+00 7.378602981567382812e+00 6.977256536483764648e-01 6.977256536483764648e-01 6.977256536483764648e-01 1.000000000000000000e+00
-8.637029528617858887e-01 1.885686397552490234e+00 4.635075569152832031e+00 7.384465217590332031e+00 6.892054080963134766e-01 6.892054080963134766e-01 6.892054080963134766e-01 1.000000000000000000e+00
-8.578407168388366699e-01 1.891548633575439453e+00 4.640937805175781250e+00 7.390327453613281250e+00 6.806207895278930664e-01 6.806207895278930664e-01 6.806207895278930664e-01 1.000000000000000000e+00
-8.519784808158874512e-01 1.897410869598388672e+00 4.646800041198730469e+00 7.396189689636230469e+00 6.719745397567749023e-01 6.719745397567749023e-01 6.719745397567749023e-01 1.000000000000000000e+00
-8.461162447929382324e-01 1.903273105621337891e+00 4.652662277221679688e+00 7.402051925659179688e+00 6.632694602012634277e-01 6.632694602012634277e-01 6.632694602012634277e-01 1.000000000000000000e+00
-8.402540087699890137e-01 1.909135341644287109e+00 4.658524513244628906e+00 7.407914161682128906e+00 6.545084714889526367e-01 6.545084714889526367e-01 6.545084714889526367e-01 1.000000000000000000e+00
-8.343917727470397949e-01 1.914997577667236328e+00 4.664386749267578125e+00 7.413776397705078125e+00 6.456949114799499512e-01 6.456949114799499512e-01 6.456949114799499512e-01 1.000000000000000000e+00
-8.285295367240905762e-01 1.920859813690185547e+00 4.670248985290527344e+00 7.419638633728027344e+00 6.368315815925598145e-01 6.368315815925598145e-01 6.368315815925598145e-01 1.000000000000000000e+00
-8.226673007011413574e-01 1.926722049713134766e+00 4.676111221313476562e+00 7.425500869750976562e+00 6.279213428497314453e-01 6.279213428497314453e-01 6.279213428497314453e-01 1.000000000000000000e+00
-8.168050646781921387e-01 1.932584285736083984e+00 4.681973457336425781e+00 7.431363105773925781e+00 6.189675927162170410e-01 6.189675927162170410e-01 6.189675927162170410e-01 1.000000000000000000e+00
-8.109428286552429199e-01 1.938446521759033203e+00 4.687835693359375000e+00 7.437225341796875000e+00 6.099732518196105957e-01 6.099732518196105957e-01 6.099732518196105957e-01 1.000000000000000000e+00
-8.050805926322937012e-01 1.944308757781982422e+00 4.693697929382324219e+00 7.443087577819824219e+00 6.009411215782165527e-01 6.009411215782165527e-01 6.009411215782165527e-01 1.000000000000000000e+00
-7.992183566093444824e-01 1.950170993804931641e+00 4.699560165405273438e+00 7.448949813842773438e+00 5.918747186660766602e-01 5.918747186660766602e-01 5.918747186660766602e-01 1.000000000000000000e+00
-7.933561205863952637e-01 1.956033229827880859e+00 4.705422401428222656e+00 7.454812049865722656e+00 5.827770233154296875e-01 5.827770233154296875e-01 5.827770233154296875e-01 1.000000000000000000e+00
-7.874938845634460449e-01 1.961895465850830078e+00 4.711284637451171875e+00 7.460674285888671875e+00 5.736507177352905273e-01 5.736507177352905273e-01 5.736507177352905273e-01 1.000000000000000000e+00
-7.816316485404968262e-01 1.967757701873779297e+00 4.717146873474121094e+00 7.466536521911621094e+00 5.644995570182800293e-01 5.644995570182800293e-01 5.644995570182800293e-01 1.000000000000000000e+00
-7.757694125175476074e-01 1.973619937896728516e+00 4.723009109497070312e+00 7.472398757934570312e+00 5.553264021873474121e-01 5.553264021873474121e-01 5.553264021873474121e-01 1.000000000000000000e+00
-7.699071764945983887e-01 1.979482173919677734e+00 4.728871345520019531e+00 7.478260993957519531e+00 5.461342930793762207e-01 5.461342930793762207e-01 5.461342930793762207e-01 1.000000000000000000e+00
-7.640449404716491699e-01 1.985344409942626953e+00 4.734733581542968750e+00 7.484123229980468750e+00 5.369262099266052246e-01 5.369262099266052246e-01 5.369262099266052246e-01 1.000000000000000000e+00
-7.581827044486999512e-01 1.991206645965576172e+00 4.740595817565917969e+00 7.489985466003417969e+00 5.277057886123657227e-01 5.277057886123657227e-01 5.277057886123657227e-01 1.000000000000000000e+00
-7.523204684257507324e-01 1.997068881988525391e+00 4.746458053588867188e+00 7.495847702026367188e+00 5.184758305549621582e-01 5.184758305549621582e-01 5.184758305549621582e-01 1.000000000000000000e+00
-7.464582324028015137e-01 2.002931118011474609e+00 4.752320289611816406e+00 7.501709938049316406e+00 5.092393755912780762e-01 5.092393755912780762e-01 5.092393755912780762e-01 1.000000000000000000e+00
-7.405959963798522949e-01 2.008793354034423828e+00 4.758182525634765625e+00 7.507572174072265625e+00 5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
-7.347337603569030762e-01 2.014655590057373047e+00 4.764044761657714844e+00 7.513434410095214844e+00 4.907606244087219238e-01 4.907606244087219238e-01 4.907606244087219238e-01 1.000000000000000000e+00
-7.288715243339538574e-01 2.020517826080322266e+00 4.769906997680664062e+00 7.519296646118164062e+00 4.815244078636169434e-01 4.815244078636169434e-01 4.815244078636169434e-01 1.000000000000000000e+00
-7.230092883110046387e-01 2.026380062103271484e+00 4.775769233703613281e+00 7.525158882141113281e+00 4.722945094108581543e-01 4.722945094108581543e-01 4.722945094108581543e-01 1.000000000000000000e+00
-7.171470522880554199e-01 2.032242298126220703e+00 4.781631469726562500e+00 7.531021118164062500e+00 4.630735516548156738e-01 4.630735516548156738e-01 4.630735516548156738e-01 1.000000000000000000e+00
-7.112848162651062012e-01 2.038104534149169922e+00 4.787493705749511719e+00 7.536883354187011719e+00 4.538657069206237793e-01 4.538657069206237793e-01 4.538657069206237793e-01 1.000000000000000000e+00
-7.054225802421569824e-01 2.043966770172119141e+00 4.793355941772460938e+00 7.542745590209960938e+00 4.446736276149749756e-01 4.446736276149749756e-01 4.446736276149749756e-01 1.000000000000000000e+00
-6.995603442192077637e-01 2.049829006195068359e+00 4.799218177795410156e+00 7.548607826232910156e+00 4.355004429817199707e-01 4.355004429817199707e-01 4.355004429817199707e-01 1.000000000000000000e+00
-6.936981081962585449e-01 2.055691242218017578e+00 4.805080413818359375e+00 7.554470062255859375e+00 4.263492822647094727e-01 4.263492822647094727e-01 4.263492822647094727e-01 1.000000000000000000e+00
-6.878358721733093262e-01 2.061553478240966797e+00 4.810942649841308594e+00 7.560332298278808594e+00 4.172232449054718018e-01 4.172232449054718018e-01 4.172232449054718018e-01 1.000000000000000000e+00
-6.819736361503601074e-01 2.067415714263916016e+00 4.816804885864257812e+00 7.566194534301757812e+00 4.081250131130218506e-01 4.081250131130218506e-01 4.081250131130218506e-01 1.000000000000000000e+00
-6.761114001274108887e-01 2.073277950286865234e+00 4.822667121887207031e+00 7.572056770324707031e+00 3.990586400032043457e-01 3.990586400032043457e-01 3.990586400032043457e-01 1.000000000000000000e+00
-6.702491641044616699e-01 2.079140186309814453e+00 4.828529357910156250e+00 7.577919006347656250e+00 3.900267481803894043e-01 3.900267481803894043e-01 3.900267481803894043e-01 1.000000000000000000e+00
-6.643869280815124512e-01 2.085002422332763672e+00 4.834391593933105469e+00 7.583781242370605469e+00 3.810324072837829590e-01 3.810324072837829590e-01 3.810324072837829590e-01 1.000000000000000000e+00
-6.585246920585632324e-01 2.090864658355712891e+00 4.840253829956054688e+00 7.589643478393554688e+00 3.720786869525909424e-01 3.720786869525909424e-01 3.720786869525909424e-01 1.000000000000000000e+00
-6.526624560356140137e-01 2.096726894378662109e+00 4.846116065979003906e+00 7.595505714416503906e+00 3.631686568260192871e-01 3.631686568260192871e-01 3.631686568260192871e-01 1.000000000000000000e+00
-6.468002200126647949e-01 2.102589130401611328e+00 4.851978302001953125e+00 7.601367950439453125e+00 3.543053567409515381e-01 3.543053567409515381e-01 3.543053567409515381e-01 1.000000000000000000e+00
-6.409379839897155762e-01 2.108451366424560547e+00 4.857840538024902344e+00 7.607230186462402344e+00 3.454913198947906494e-01 3.454913198947906494e-01 3.454913198947906494e-01 1.000000000000000000e+00
-6.350757479667663574e-01 2.114313602447509766e+00 4.863702774047851562e+00 7.613092422485351562e+00 3.367305397987365723e-01 3.367305397987365723e-01 3.367305397987365723e-01 1.000000000000000000e+00
-6.292135119438171387e-01 2.120175838470458984e+00 4.869565010070800781e+00 7.618954658508300781e+00 3.280254900455474854e-01 3.280254900455474854e-01 3.280254900455474854e-01 1.000000000000000000e+00
-6.233512163162231445e-01 2.126038074493408203e+00 4.875427246093750000e+00 7.624816894531250000e+00 3.193792104721069336e-01 3.193792104721069336e-01 3.193792104721069336e-01 1.000000000000000000e+00
-6.174889802932739258e-01 2.131900310516357422e+00 4.881289482116699219e+00 7.630679130554199219e+00 3.107945919036865234e-01 3.107945919036865234e-01 3.107945919036865234e-01 1.000000000000000000e+00
-6.116267442703247070e-01 2.137762546539306641e+00 4.887151718139648438e+00 7.636541366577148438e+00 3.022745847702026367e-01 3.022745847702026367e-01 3.022745847702026367e-01 1.000000000000000000e+00
-6.057645082473754883e-01 2.143624782562255859e+00 4.893013954162597656e+00 7.642403602600097656e+00 2.938216328620910645e-01 2.938216328620910645e-01 2.938216328620910645e-01 1.000000000000000000e+00
-5.999022722244262695e-01 2.149487018585205078e+00 4.898876190185546875e+00 7.648265838623046875e+00 2.854395508766174316e-01 2.854395508766174316e-01 2.854395508766174316e-01 1.000000000000000000e+00
-5.940400362014770508e-01 2.155349254608154297e+00 4.904738426208496094e+00 7.654128074645996094e+00 2.771307528018951416e-01 2.771307528018951416e-01 2.771307528018951416e-01 1.000000000000000000e+00
-5.881778001785278320e-01 2.161211490631103516e+00 4.910600662231445312e+00 7.659990310668945312e+00 2.688980698585510254e-01 2.688980698585510254e-01 2.688980698585510254e-01 1.000000000000000000e+00
-5.823155641555786133e-01 2.167073726654052734e+00 4.916462898254394531e+00 7.665852546691894531e+00 2.607442736625671387e-01 2.607442736625671387e-01 2.607442736625671387e-01 1.000000000000000000e+00
-5.764533281326293945e-01 2.172935962677001953e+00 4.922325134277343750e+00 7.671714782714843750e+00 2.526721954345703125e-01 2.526721954345703125e-01 2.526721954345703125e-01 1.000000000000000000e+00
-5.705910921096801758e-01 2.178798198699951172e+00 4.928187370300292969e+00 7.677577018737792969e+00 2.446846067905426025e-01 2.446846067905426025e-01 2.446846067905426025e-01 1.000000000000000000e+00
-5.647288560867309570e-01 2.184660434722900391e+00 4.934049606323242188e+00 7.683439254760742188e+00 2.367837727069854736e-01 2.367837727069854736e-01 2.367837727069854736e-01 1.000000000000000000e+00
-5.588666200637817383e-01 2.190522670745849609e+00 4.939911842346191406e+00 7.689301490783691406e+00 2.289732098579406738e-01 2.289732098579406738e-01 2.289732098579406738e-01 1.000000000000000000e+00
-5.530043840408325195e-01 2.196384906768798828e+00 4.945774078369140625e+00 7.695163726806640625e+00 2.212552428245544434e-01 2.212552428245544434e-01 2.212552428245544434e-01 1.000000000000000000e+00
-5.471421480178833008e-01 2.202247142791748047e+00 4.951636314392089844e+00 7.701025962829589844e+00 2.136324644088745117e-01 2.136324644088745117e-01 2.136324644088745117e-01 1.000000000000000000e+00
-5.412799119949340820e-01 2.208109378814697266e+00 4.957498550415039062e+00 7.706888198852539062e+00 2.061074674129486084e-01 2.061074674129486084e-01 2.061074674129486084e-01 1.000000000000000000e+00
-5.354176759719848633e-01 2.213971614837646484e+00 4.963360786437988281e+00 7.712750434875488281e+00 1.986828446388244629e-01 1.986828446388244629e-01 1.986828446388244629e-01 1.000000000000000000e+00
-5.295554399490356445e-01 2.219833850860595703e+00 4.969223022460937500e+00 7.718612670898437500e+00 1.913607120513916016e-01 1.913607120513916016e-01 1.913607120513916016e-01 1.000000000000000000e+00
-5.236932039260864258e-01 2.225696086883544922e+00 4.975085258483886719e+00 7.724474906921386719e+00 1.841443777084350586e-01 1.841443777084350586e-01 1.841443777084350586e-01 1.000000000000000000e+00
-5.178309679031372070e-01 2.231558322906494141e+00 4.980947494506835938e+00 7.730337142944335938e+00 1.770358979701995850e-01 1.770358979701995850e-01 1.770358979701995850e-01 1.000000000000000000e+00
-5.119687318801879883e-01 2.237420558929443359e+00 4.986809730529785156e+00 7.736199378967285156e+00 1.700377166271209717e-01 1.700377166271209717e-01 1.700377166271209717e-01 1.000000000000000000e+00
-5.061064958572387695e-01 2.243282794952392578e+00 4.992671966552734375e+00 7.742061614990234375e+00 1.631522178649902344e-01 1.631522178649902344e-01 1.631522178649902344e-01 1.000000000000000000e+00
-5.002442598342895508e-01 2.249145030975341797e+00 4.998534202575683594e+00 7.747923851013183594e+00 1.563817858695983887e-01 1.563817858695983887e-01 1.563817858695983887e-01 1.000000000000000000e+00
-4.943820238113403320e-01 2.255007266998291016e+00 5.004396915435791016e+00 7.753786087036132812e+00 1.497286558151245117e-01 1.497286558151245117e-01 1.497286558151245117e-01 1.000000000000000000e+00
-4.885197877883911133e-01 2.260869503021240234e+00 5.010259151458740234e+00 7.759648323059082031e+00 1.431947648525238037e-01 1.431947648525238037e-01 1.431947648525238037e-01 1.000000000000000000e+00
-4.826575517654418945e-01 2.266731739044189453e+00 5.016121387481689453e+00 7.765510559082031250e+00 1.367831230163574219e-01 1.367831230163574219e-01 1.367831230163574219e-01 1.000000000000000000e+00
-4.767953157424926758e-01 2.272593975067138672e+00 5.021983623504638672e+00 7.771372795104980469e+00 1.304955184459686279e-01 1.304955184459686279e-01 1.304955184459686279e-01 1.000000000000000000e+00
-4.709330797195434570e-01 2.278456211090087891e+00 5.027845859527587891e+00 7.777235031127929688e+00 1.243340969085693359e-01 1.243340969085693359e-01 1.243340969085693359e-01 1.000000000000000000e+00
-4.650708436965942383e-01 2.284318447113037109e+00 5.033708095550537109e+00 7.783097267150878906e+00 1.183009445667266846e-01 1.183009445667266846e-01 1.183009445667266846e-01 1.000000000000000000e+00
-4.592086076736450195e-01 2.290180683135986328e+00 5.039570331573486328e+00 7.788959503173828125e+00 1.123981475830078125e-01 1.123981475830078125e-01 1.123981475830078125e-01 1.000000000000000000e+00
-4.533463716506958008e-01 2.296042919158935547e+00 5.045432567596435547e+00 7.794821739196777344e+00 1.066273748874664307e-01 1.066273748874664307e-01 1.066273748874664307e-01 1.000000000000000000e+00
-4.474841356277465820e-01 2.301905155181884766e+00 5.051294803619384766e+00 7.800683975219726562e+00 1.009913086891174316e-01 1.009913086891174316e-01 1.009913086891174316e-01 1.000000000000000000e+00
-4.416218996047973633e-01 2.307767391204833984e+00 5.057157039642333984e+00 7.806546211242675781e+00 9.549146890640258789e-02 9.549146890640258789e-02 9.549146890640258789e-02 1.000000000000000000e+00
-4.357596635818481445e-01 2.313629627227783203e+00 5.063019275665283203e+00 7.812408447265625000e+00 9.012976288795471191e-02 9.012976288795471191e-02 9.012976288795471191e-02 1.000000000000000000e+00
-4.298973977565765381e-01 2.319491863250732422e+00 5.068881511688232422e+00 7.818270683288574219e+00 8.490774035453796387e-02 8.490774035453796387e-02 8.490774035453796387e-02 1.000000000000000000e+00
-4.240351617336273193e-01 2.325354099273681641e+00 5.074743747711181641e+00 7.824132919311523438e+00 7.982778549194335938e-02 7.982778549194335938e-02 7.982778549194335938e-02 1.000000000000000000e+00
-4.181729257106781006e-01 2.331216335296630859e+00 5.080605983734130859e+00 7.829995155334472656e+00 7.489126920700073242e-02 7.489126920700073242e-02 7.489126920700073242e-02 1.000000000000000000e+00
-4.123106896877288818e-01 2.337078571319580078e+00 5.086468219757080078e+00 7.835857391357421875e+00 7.009997963905334473e-02 7.009997963905334473e-02 7.009997963905334473e-02 1.000000000000000000e+00
-4.064484536647796631e-01 2.342940807342529297e+00 5.092330455780029297e+00 7.841719627380371094e+00 6.545522809028625488e-02 6.545522809028625488e-02 6.545522809028625488e-02 1.000000000000000000e+00
-4.005862176418304443e-01 2.348803043365478516e+00 5.098192691802978516e+00 7.847581863403320312e+00 6.095910072326660156e-02 6.095910072326660156e-02 6.095910072326660156e-02 1.000000000000000000e+00
-3.947239816188812256e-01 2.354665279388427734e+00 5.104054927825927734e+00 7.853444099426269531e+00 5.661293864250183105e-02 5.661293864250183105e-02 5.661293864250183105e-02 1.000000000000000000e+00
-3.888617455959320068e-01 2.360527515411376953e+00 5.109917163848876953e+00 7.859306335449218750e+00 5.241820216178894043e-02 5.241820216178894043e-02 5.241820216178894043e-02 1.000000000000000000e+00
-3.829995095729827881e-01 2.366389751434326172e+00 5.115779399871826172e+00 7.865168571472167969e+00 4.837626218795776367e-02 4.837626218795776367e-02 4.837626218795776367e-02 1.000000000000000000e+00
-3.771372735500335693e-01 2.372251987457275391e+00 5.121641635894775391e+00 7.871030807495117188e+00 4.448857903480529785e-02 4.448857903480529785e-02 4.448857903480529785e-02 1.000000000000000000e+00
-3.712750375270843506e-01 2.378114223480224609e+00 5.127503871917724609e+00 7.876893043518066406e+00 4.075643420219421387e-02 4.075643420219421387e-02 4.075643420219421387e-02 1.000000000000000000e+00
-3.654128015041351318e-01 2.383976459503173828e+00 5.133366107940673828e+00 7.882755279541015625e+00 3.718096017837524414e-02 3.718096017837524414e-02 3.718096017837524414e-02 1.000000000000000000e+00
-3.595505654811859131e-01 2.389838695526123047e+00 5.139228343963623047e+00 7.888617515563964844e+00 3.376370668411254883e-02 3.376370668411254883e-02 3.376370668411254883e-02 1.000000000000000000e+00
-3.536883294582366943e-01 2.395700931549072266e+00 5.145090579986572266e+00 7.894479751586914062e+00 3.050565719604492188e-02 3.050565719604492188e-02 3.050565719604492188e-02 1.000000000000000000e+00
-3.478260934352874756e-01 2.401563167572021484e+00 5.150952816009521484e+00 7.900341987609863281e+00 2.740794420242309570e-02 2.740794420242309570e-02 2.740794420242309570e-02 1.000000000000000000e+00
-3.419638574123382568e-01 2.407425403594970703e+00 5.156815052032470703e+00 7.906204223632812500e+00 2.447167038917541504e-02 2.447167038917541504e-02 2.447167038917541504e-02 1.000000000000000000e+00
-3.361016213893890381e-01 2.413287639617919922e+00 5.162677288055419922e+00 7.912066459655761719e+00 2.169772982597351074e-02 2.169772982597351074e-02 2.169772982597351074e-02 1.000000000000000000e+00
-3.302393853664398193e-01 2.419149875640869141e+00 5.168539524078369141e+00 7.917928695678710938e+00 1.908698678016662598e-02 1.908698678016662598e-02 1.908698678016662598e-02 1.000000000000000000e+00
-3.243771493434906006e-01 2.425012111663818359e+00 5.174401760101318359e+00 7.923790931701660156e+00 1.664063334465026855e-02 1.664063334465026855e-02 1.664063334465026855e-02 1.000000000000000000e+00
-3.185149133205413818e-01 2.430874347686767578e+00 5.180263996124267578e+00 7.929653167724609375e+00 1.435938477516174316e-02 1.435938477516174316e-02 1.435938477516174316e-02 1.000000000000000000e+00
-3.126526772975921631e-01 2.436736583709716797e+00 5.186126232147216797e+00 7.935515403747558594e+00 1.224392652511596680e-02 1.224392652511596680e-02 1.224392652511596680e-02 1.000000000000000000e+00
-3.067904114723205566e-01 2.442598819732666016e+00 5.191988468170166016e+00 7.941377639770507812e+00 1.029503345489501953e-02 1.029503345489501953e-02 1.029503345489501953e-02 1.000000000000000000e+00
-3.009281754493713379e-01 2.448461055755615234e+00 5.197850704193115234e+00 7.947239875793457031e+00 8.513391017913818359e-03 8.513391017913818359e-03 8.513391017913818359e-03 1.000000000000000000e+00
-2.950659394264221191e-01 2.454323291778564453e+00 5.203712940216064453e+00 7.953102111816406250e+00 6.899595260620117188e-03 6.899595260620117188e-03 6.899595260620117188e-03 1.000000000000000000e+00
-2.892037034034729004e-01 2.460185527801513672e+00 5.209575176239013672e+00 7.958964347839355469e+00 5.454093217849731445e-03 5.454093217849731445e-03 5.454093217849731445e-03 1.000000000000000000e+00
-2.833414673805236816e-01 2.466047763824462891e+00 5.215437412261962891e+00 7.964826583862304688e+00 4.177600145339965820e-03 4.177600145339965820e-03 4.177600145339965820e-03 1.000000000000000000e+00
-2.774792313575744629e-01 2.471909999847412109e+00 5.221299648284912109e+00 7.970688819885253906e+00 3.070384263992309570e-03 3.070384263992309570e-03 3.070384263992309570e-03 1.000000000000000000e+00
-2.716169953346252441e-01 2.477772235870361328e+00 5.227161884307861328e+00 7.976551055908203125e+00 2.132892608642578125e-03 2.132892608642578125e-03 2.132892608642578125e-03 1.000000000000000000e+00
-2.657547593116760254e-01 2.483634471893310547e+00 5.233024120330810547e+00 7.982413291931152344e+00 1.365393400192260742e-03 1.365393400192260742e-03 1.365393400192260742e-03 1.000000000000000000e+00
-2.598925232887268066e-01 2.489496707916259766e+00 5.238886356353759766e+00 7.988275527954101562e+00 7.681846618652343750e-04 7.681846618652343750e-04 7.681846618652343750e-04 1.000000000000000000e+00
-2.540302872657775879e-01 2.495358943939208984e+00 5.244748592376708984e+00 7.994137763977050781e+00 3.414452075958251953e-04 3.414452075958251953e-04 3.414452075958251953e-04 1.000000000000000000e+00
-2.481680512428283691e-01 2.501221418380737305e+00 5.250610828399658203e+00 8.000000000000000000e+00 8.535385131835937500e-05 8.535385131835937500e-05 8.535385131835937500e-05 1.000000000000000000e+00

